Swift/UVOT+MaNGA (SwiM) Value-added Catalog

We introduce the Swift/UVOT+MaNGA (SwiM) value added catalog, which comprises 150 galaxies that have both SDSS/MaNGA integral field spectroscopy and archival Swift/UVOT near-UV (NUV) images. The similar angular resolution between the three Swift/UVOT NUV images and the MaNGA maps allows for a high-resolution comparison of optical and NUV indicators of star formation, crucial for constraining quenching and attenuation in the local universe. The UVOT NUV images, SDSS images, and MaNGA emission line and spectral index maps have all been spatially matched and re-projected to match the point spread function and pixel sampling of the Swift/UVOT uvw2 images, and are presented in the same coordinate system for each galaxy. The spectral index maps use the definition first adopted by Burstein et al. (1984), which makes it more convenient for users to compute spectral indices when binning the maps. Spatial covariance is properly taken into account in propagating the uncertainties. We also provide a catalog that includes PSF-matched aperture photometry in the SDSS optical and Swift NUV bands. In an earlier, companion paper (Molina et al. 2020) we used a subset of these galaxies to explore the attenuation laws of kiloparsec-sized star forming regions. The catalog, maps for each galaxy, and the associated data models, are publicly released on the SDSS website (https://data.sdss.org/sas/dr16/manga/swim/v3.1/).

==> swim_all_mr_table_v2.txt <==
Title: Swift/UVOT+MaNGA (SwiM) Value-added Catalog 
Authors: M. Molina, N. Ajgaonkar, R. Yan, R. Ciardullo, C. Gronwall, M. Eracleous, X. Ji, M. R. Blanton
Table: SwiM Catalog Data
============================================================================================
Byte-by-byte Description of file: swim_all_mr_table.txt
--------------------------------------------------------------------------------------------
   Bytes Format Units        Label                         Explanations
--------------------------------------------------------------------------------------------
   1-  9 A9     ---            MANGAID                       MaNGA ID for the object
  11- 14 I4     ---            PLATE                         Plate ID for the object
  16- 20 I5     ---            IFUDSGN                       IFU design ID for the object
  22- 25 I4     ---            MNGTARG1                      MANGA_TARGET1 maskbit for galaxy target catalog
  27- 27 I1     ---            MNGTARG3                      MANGA_TARGET3 maskbit for galaxy target catalog
  29- 52 A24    ---            NAME                          Galaxy Name
  54- 76 A23    ---            SDSS-CLASS                    SDSS DR15 object classification
  78- 82 F5.3   ---            EBV                           Schlegel et al. (1998) E(B-V) dust map value for this galaxy
  84-102 F19.15 deg            RAdeg                         Right-ascension of the galaxy center in J2000
 104-123 F20.17 deg            DEdeg                         Declination of the galaxy center in J2000
 125-134 F10.6  deg            NSA-ELPETRO-PHI               Position Angle (E of N) used for elliptical apertures
 136-144 F9.6   arcsec         NSA-ELPETRO-TH50-R            Elliptical Petrosian 50% light radius in SDSS r-band
 146-155 F10.7  arcsec         NSA-ELPETRO-THETA             Elliptical Petrosian radius in SDSS r-band
 157-164 F8.6   ---            NSA-ELPETRO-BA                Axis ratio used for elliptical apertures
 166-179 F14.1  h-2.solMass    NSA-ELPETRO-MASS              Stellar mass from K-correction fit for elliptical Petrosian fluxes
 181-189 F9.7   ---            NSA-Z                         Heliocentric redshift from the NASA-Sloan Atlas (NSA)
 191-201 A11    3.631.uJy      NSA-ELPETRO-FLUX-F            Elliptical SDSS-style Petrosian GALEX FUV flux from NSA (nmgy)
 203-212 F10.6  3.631.uJy      NSA-ELPETRO-FLUX-N            Elliptical SDSS-style Petrosian GALEX NUV flux from NSA (nmgy)
 214-222 F9.4   3.631.uJy      NSA-ELPETRO-FLUX-u            Elliptical SDSS-style Petrosian SDSS u flux from NSA (nmgy)
 224-232 F9.4   3.631.uJy      NSA-ELPETRO-FLUX-g            Elliptical SDSS-style Petrosian SDSS g flux from NSA (nmgy)
 234-241 F8.3   3.631.uJy      NSA-ELPETRO-FLUX-r            Elliptical SDSS-style Petrosian SDSS r flux from NSA (nmgy)
 243-250 F8.3   3.631.uJy      NSA-ELPETRO-FLUX-i            Elliptical SDSS-style Petrosian SDSS i flux from NSA (nmgy)
 252-260 F9.3   3.631.uJy      NSA-ELPETRO-FLUX-z            Elliptical SDSS-style Petrosian SDSS z flux from NSA (nmgy)
 262-273 F12.8  0.0758.uJy-2   NSA-ELPETRO-FLUX-IVAR-F       Inverse variance of GALEX FUV NSA-ELPETRO-FLUX from NSA (nmgy^-2)
 275-285 F11.7  0.0758.uJy-2   NSA-ELPETRO-FLUX-IVAR-N       Inverse variance of GALEX NUV NSA-ELPETRO-FLUX from NSA (nmgy^-2)
 287-297 F11.9  0.0758.uJy-2   NSA-ELPETRO-FLUX-IVAR-u       Inverse variance of SDSS u NSA-ELPETRO-FLUX from NSA (nmgy^-2)
 299-309 F11.9  0.0758.uJy-2   NSA-ELPETRO-FLUX-IVAR-g       Inverse variance of SDSS g NSA-ELPETRO-FLUX from NSA (nmgy^-2)
 311-321 F11.9  0.0758.uJy-2   NSA-ELPETRO-FLUX-IVAR-r       Inverse variance of SDSS r NSA-ELPETRO-FLUX from NSA (nmgy^-2)
 323-333 A11    0.0758.uJy-2   NSA-ELPETRO-FLUX-IVAR-i       Inverse variance of SDSS i NSA-ELPETRO-FLUX from NSA (nmgy^-2)
 335-345 A11    0.0758.uJy-2   NSA-ELPETRO-FLUX-IVAR-z       Inverse variance of SDSS z NSA-ELPETRO-FLUX from NSA (nmgy^-2)
 347-357 F11.7  3.631.uJy      SWIFT-ELPETRO-FLUX-uvw2       Elliptical SDSS-style Petrosian flux in Swift uvw2 band (nmgy)
 359-370 F12.7  3.631.uJy      SWIFT-ELPETRO-FLUX-uvm2       Elliptical SDSS-style Petrosian flux in Swift uvm2 band (nmgy)
 372-382 F11.7  3.631.uJy      SWIFT-ELPETRO-FLUX-uvw1       Elliptical SDSS-style Petrosian flux in Swift uvw1 band (nmgy) (1)
 384-395 F12.9  0.0758.uJy-2   SWIFT-ELPETRO-FLUX-IVAR-uvw2  Inverse variance for SWIFT-ELPETRO-FLUX in uvw2 band (nmgy^-2)
 397-408 F12.9  0.0758.uJy-2   SWIFT-ELPETRO-FLUX-IVAR-uvm2  Inverse variance for SWIFT-ELPETRO-FLUX in uvm2 band (nmgy^-2)
 410-421 F12.9  0.0758.uJy-2   SWIFT-ELPETRO-FLUX-IVAR-uvw1  Inverse variance for SWIFT-ELPETRO-FLUX in uvw1 band (nmgy^-2) (1)
 423-433 F11.5  s              SWIFT-EXPOSURE-uvw2           Exposure times for Swift/UVOT uvw2 band
 435-446 F12.6  s              SWIFT-EXPOSURE-uvm2           Exposure times for Swift/UVOT uvm2 band
 448-458 F11.5  s              SWIFT-EXPOSURE-uvw1           Exposure times for Swift/UVOT uvw1 band (1)
 460-468 F9.7   ---            APERCORR-uvw2                 Aperture correction factor for Swift/UVOT uvw2 band (2)
 470-479 F10.7  ---            APERCORR-uvm2                 Aperture correction factor for Swift/UVOT uvm2 band (2)
 481-489 F9.7   ---            APERCORR-uvw1                 Aperture correction factor for Swift/UVOT uvw1 band (2)
 491-495 F5.2   [solMass/yr]   SFR-1RE                       Dust corrected Halpha SFR within 1 effective radius
 497-502 F6.4   ---            SCALING-FACTOR                Scaling factors for SwiM catalog object (3)
 504-509 F6.4   ---            SCALING-FACTOR-ERR            1-sigma uncertainty for scaling factors
 511-520 F10.8  ---            ES-WEIGHT                     Volume weights from Wake et al. (2017) for Primary+ and full secondary sample
--------------------------------------------------------------------------------------------
Note (1): uvm2 observations are not available for all objects. When this is the case, a -1 is stored in the table
Note (2): The integrated apertures are corrected to the SDSS r-band
Note (3): Scaling factors that represent the number of objects in the SwiM catalog divided by the number in MaNGA main sample in each bin (see Section 2.4 of Molina et al. (2020b))
--------------------------------------------------------------------------------------------
1-23890   8625  3704 4288 0 2MASX J17213273+5659195  Galaxy                  0.028 260.386505126953125 56.98885345458984375 121.130000  3.796270  7.8877597 0.827462  12137400000.0 0.0300622 0.599415      3.123380   75.5343  398.2290  848.762 1245.450  1645.260   0.01802040   7.2318700 0.071317200 0.728480000 0.266708000 0.0903574   0.000306419   4.0972640    4.5511456  15.1279240 13.535665500  5.674594000  1.468246700  6919.42300  4667.779000  3459.09000 1.0208461  1.0209429 1.0210046  0.71 0.0360 0.0100 0.45131500 
1-24124   7991  3703 4672 0 2MASX J17140725+5728397  Galaxy                  0.031 258.530273437500000 57.47743225097656250  37.862100  4.655010  8.7902000 0.548197   2865020000.0 0.0268484 0.987361      5.006220   41.4500  174.2790  326.724  442.248   554.021   0.03301190   0.2312340 0.365291000 0.665847000 0.389595000 0.0893329   0.0148884     3.4222255    7.4819155  21.5990050  5.921177000  0.848472700  0.245714370  1375.75590   290.265620   165.43399 1.0248606  1.0250047 1.0250965 -2.57 0.0760 0.0180 0.54704600 
1-25688   7990  6103 4288 0 2MASX J17250840+5845529  Galaxy                  0.033 261.284851074218750 58.76468658447265625  67.074500  5.667070 12.0912410 0.942030  10385300000.0 0.0292359 26.3048      35.398000  115.1310  480.0780  915.652 1285.430  1593.310   0.03892390   0.2439990 0.005771160 0.225187000 0.086508200 0.000963242 0.00313673   44.5188870   50.9113900  64.1482240  0.687618700  0.247905100  0.204594170  1672.61580  1142.519300   835.59170 1.0059279  1.0059551 1.0059723 -0.85 0.0300 0.0110 0.48177000 
1-29748   8655  1901 1040 0 2MASX J23435594+0013053  Galaxy                  0.029 355.983154296875000  0.21805417537689209 103.581000  3.045120  6.7535515 0.833234   8614090000.0 0.0221080 0.976736      6.202470  122.6260  569.5290 1168.670 1675.000  2182.680  33.51190000  23.8852000 0.539090000 3.142070000 0.845634000 0.445003    0.0281271     6.9126150    7.8061850  21.9781300  4.036617800  1.579335800  0.594612100  2218.29470  1433.212500  1108.19090 1.0183777  1.0184696 1.0185281 -0.97 0.0570 0.0160 0.61323400 
1-36663   8153 12702 2080 0 SDSS J024112.93-005236.9 Star Forming            0.034  40.304019927978516 -0.87703001499176025  66.913800  5.987790 12.9870290 0.561697   2773760000.0 0.0381235 0.0           0.000000   45.1587  132.6410  215.997  291.781   364.836   0.00000000   0.0000000 0.272317000 1.071390000 0.740522000 0.199632    0.0214789    20.1547680   21.1574970  28.8919900  9.760141000  2.543705200  1.262170600 12700.53500  4911.947300  3275.95630 1.0143021  1.0143796 1.0144290 -1.07 0.0390 0.0160 0.71229200 
1-37167   8154  6102 4288 0 KUG 0254-004             Star Forming            0.066  44.169589996337891 -0.24566331505775452 134.234000  4.457910 10.9879170 0.797321   4433080000.0 0.0290403 56.7123      83.325200  192.6350  507.2180  757.462  941.383  1099.600   1.85821000   3.6828100 0.012161500 0.979435000 0.388266000 0.0472156   0.00141387   85.0648400   -1.0000000 113.8131500  0.774564000 -1.000000000  0.464424430  2337.07800    -1.000000  2271.03860 1.0043522 -1.0000000 1.0043849  0.00 0.0700 0.0390 0.42803400 
1-37336   9194  6101 2080 0 2MASX J03065213-0053469  Star Forming            0.070  46.717067718505859 -0.89654499292373657 121.527000  3.902050  9.6688570 0.884176  44194300000.0 0.0840432 17.3616      30.747800   72.6085  257.5230  500.751  747.509   969.831   4.71856000  10.2862000 0.034840300 0.205325000 0.221274000 0.0544978   0.00644585   34.3969270   35.3680080  45.8191600  2.131283800  1.292813800  0.789569200  4019.92480  4022.655300  3510.28930 1.0095948  1.0096389 1.0096669  0.56 0.0360 0.0130 0.06475310 
1-37338   9193  6104 2080 0 SDSS J030659.79-004841.5 Star Forming            0.070  46.749134063720703 -0.81152635812759399  23.530000  3.983280  7.7518470 0.779726   2534690000.0 0.0376157 12.23        18.489600   48.2094  126.9950  201.846  269.874   286.906   6.58524000  14.8141000 0.002408380 0.577800000 0.304157000 0.0124265   0.0080774    19.1607600   22.3202290  26.6077300  4.024646000  2.305397500  1.469502900  4019.92920  4022.658000  3510.29270 1.0108922  1.0109477 1.0109832 -0.61 0.0330 0.0120 0.70441200 
1-37341   9193  3704 2080 0 2MASX J03065427-0056129  Galaxy                  0.069  46.726154327392578 -0.93707394599914562 153.767000  2.990240  7.1232640 0.906648   4631890000.0 0.0380220 0.164731      1.830830   20.8850  108.3080  216.281  313.097   436.830  26.04230000  42.0406000 0.144057000 0.640931000 0.409645000 0.0445035   0.0116068     2.8600097    3.6037707   7.1101380  5.704097000  3.700468500  1.807668800  2918.89480  3166.214400  3025.03560 1.0177743  1.0178579 1.0179112 -2.23 0.0200 0.0100 0.46122500 
1-43783   8140 12703 1040 0 UGC 4056                 Broadline Galaxy        0.051 117.898468017578125 42.88011550903320312  25.352800 12.962200 30.7025600 0.625312  29468800000.0 0.0320322 100.394     142.427000  431.6850 1491.1900 2585.940 3615.800  4580.590   0.63684400   1.7429000 0.017606600 0.092435100 0.019823600 0.00570853  0.000756942 256.1132200   -1.0000000 333.9724700  0.026851462 -1.000000000  0.013164759   206.43152    -1.000000   255.07088 1.0028630 -1.0000000 1.0028844  0.08 0.0280 0.0160 0.17724400 
1-43865   8713  6104 1040 0 CGCG 206-036             Broadline Galaxy        0.051 118.317321777343750 39.05012130737304688  91.958900  5.990470 14.9681670 0.978846  39874700000.0 0.0408673 127.073     194.098000  499.3920 1528.0600 2507.310 3437.230  4204.520   0.02439550   0.0632463 0.070085400 0.210696000 0.065501500 0.0486804   0.00239666  319.3558300  235.4938200 344.7197600  0.073734860  0.125245050  0.126685800   620.71570  1992.210000   185.41150 1.0065081  1.0065380 1.0065570  0.46 0.0280 0.0160 0.04720770 
1-44745   8719 12702 1040 0 KUG 0757+468             Star Forming            0.065 120.199287414550781 46.69052886962890625 164.882000  8.663060 18.3930970 0.527321   3274310000.0 0.0193814 81.5862     106.089000  315.4030  763.0470 1156.980 1435.150  1738.260   0.76370000   1.7872100 0.011670800 0.172439000 0.071325300 0.026985    0.000365002 141.8251300  158.5901500 220.2401300  0.094966540  0.052081335  0.020399798   549.78265   470.790370   274.64014 1.0129485  1.0130087 1.0130469 -0.03 0.0095 0.0095 0.68201300 
1-45175   9487  1902 2336 0 2MASX J08140422+4600172  Galaxy                  0.052 123.517578125000000 46.00489425659179688  95.798400  2.261380  5.3880600 0.832521  15639800000.0 0.0502412 0.139603      1.328300   37.6440  173.1360  373.028  546.205   740.516  74.07250000  69.2382000 0.049713100 0.347059000 0.425010000 0.02291     0.00992337    2.0936596    2.1396453   5.6894865  9.908395000  7.510188000  3.366487000  3413.21220  3413.136000  3407.22530 1.0123371  1.0124199 1.0124729 -2.98 0.0300 0.0110 0.48245000 
1-45606   9487 12705 1040 0 MCG +08-15-055           Galaxy                  0.051 123.721778869628906 45.79202270507812500  49.348400 10.516200 30.8813440 0.813300  52376400000.0 0.0402399 5.5823        7.074750  163.9500  858.3800 1896.850 2959.600  3935.630   2.53210000   3.5298000 0.003619040 0.033867200 0.007329540 0.000302447 0.000222649  69.6302300   84.0882600 167.4318500  0.206604700  0.136340780  0.044307906  1694.37820  1581.505500  1270.28100 1.0120207  1.0120761 1.0121113 -1.10 0.0346 0.0085 0.10566900 
1-47170   8244 12702 2336 0 2MASX J08460319+5112048  Star Forming            0.024 131.513427734375000 51.20150375366210938 113.577000  7.194430 13.4996950 0.942116   5027980000.0 0.0454196 40.1981      55.312300  115.1720  298.0710  419.161  550.218   512.611   0.01245370   4.4653800 0.042441900 0.013107700 0.060002000 0.0430636   0.00078395  132.6125300   -1.0000000 230.5004900  0.052747633 -1.000000000  0.022175312   183.59229    -1.000000   260.43646 1.0808730 -1.0000000 1.0815247 -0.21 0.0700 0.0390 0.32914200 
1-48535   8721  9101 2336 0 SDSS J085841.33+541305.1 Star Forming            0.017 134.672378540039062 54.21813964843750000  38.458600  4.698990  8.6625740 0.760395   2505120000.0 0.0379501 0.0           0.000000   27.0684   94.8616  168.307  220.048   281.002   0.00000000   0.0000000 0.088415300 0.681848000 0.262838000 0.0104274   0.00479244   12.0946140   23.3127500  13.1529120  1.038788700  0.182685060  2.180596600   678.85736   190.036820  2505.27900 1.0069317  1.0069656 1.0069873 -1.28 0.0390 0.0160 0.52248000 
1-52637   8158  9101 2080 0 2MASS J04072365-0641117  Star Forming            0.098  61.848033905029297 -6.68645238876342773 110.993000  4.815980  9.2427980 0.604975   1783220000.0 0.0380313 29.8182      21.625100   42.9242  128.6790  189.379  248.706   291.069   0.03702410   0.4426620 0.094152100 0.451516000 0.226303000 0.0826936   0.00129793   25.8680650   23.5192010  27.8835220  0.637808500  0.820560040  0.728489600   775.24000  1541.941300  1756.57860 1.0229240  1.0230372 1.0231092 -0.71 0.0330 0.0120 0.66126700 
1-52782   8158 12703 2080 0 2MASX J04115444-0508170  Galaxy                  0.068  62.974422454833984 -5.13731861114501953 109.953000  8.785510 18.6833060 0.731793  73110500000.0 0.0952428 1.3587        3.159290   11.5986  175.3740  437.105  661.183   889.964   2.13303000   3.4925200 0.007740550 0.240070000 0.098168600 0.00834989  9.87013e-05  26.0893650   28.5969370  24.7352660  0.289936480  0.197757700  0.280946140   807.53613   875.723270  2275.65600 1.0289712  1.0291070 1.0291934 -0.96 0.0283 0.0077 0.03889530 
1-71956   8713  3704 2336 0 2MASX J07534604+3852082  Galaxy                  0.047 118.441650390625000 38.86903381347656250 113.887000  2.640320  5.8213844 0.847402   3500870000.0 0.0397519 0.676353      3.002820   15.1868   80.6657  163.913  238.861   323.402   0.23884200   1.0910800 0.500112000 2.361070000 0.839257000 0.00411736  0.0355913     7.4506197    5.3181190  10.5334940  1.370867800  2.365934600  0.836826150   620.71747  1992.206700  1151.64760 1.0207434  1.0208573 1.0209300 -1.77 0.0460 0.0220 0.48894300 
1-90242   8553  1901 4224 0 Mrk 290                  QSO/Broadline           0.014 233.968338012695312 57.90263748168945312 132.513000  0.979135  2.0099957 0.897878   8156750000.0 0.0302266 570.563     509.547000  740.5090  902.5690 1165.280 1340.100  1506.250   0.01066830   0.0392245 0.077140800 0.119068000 0.238001000 0.170067    0.0312783   487.0830400  572.2869000 551.9107700  0.164636280  0.076593950  0.267828080  2407.35000  2368.178700  5050.43500 1.1102365  1.1112510 1.1119002  0.00 0.0700 0.0390 0.39108900 
1-95092   8588  3702 1040 0 NGC 6212                 AGN                     0.015 250.846420288085938 39.80646133422851562  88.104400  5.020050 11.4033830 0.821064  35083400000.0 0.0301764 44.3497      84.862500  363.7000 1404.8000 2812.540 4096.350  5303.630   0.01352720   0.0833467 0.059003200 0.237776000 0.122723000 0.0611965   0.00027754   98.1902850   97.8189700 161.3095700  6.366248000  2.408110900  2.378764600 26693.74400 16089.299000 20295.17600 1.0132434  1.0133046 1.0133435  0.11 0.0346 0.0085 0.12667200 
1-95657   8606  6103 2080 0 2MASX J16543187+3737531  Broadline Galaxy        0.012 253.632766723632812 37.63138961791992188  52.854100  3.848960  9.6146220 0.890783  38027900000.0 0.0627991 4.53968       4.198520   48.5995  266.5600  600.619  884.767  1178.000   6.03642000  11.3054000 0.096471800 0.390601000 0.263226000 0.00718821  0.00641493   23.1918740   -1.0000000  45.9176640  0.456204650 -1.000000000  0.115962535   347.97870    -1.000000   214.82147 1.0099463 -1.0000000 1.0100212 -0.37 0.0346 0.0085 0.18570100 
1-95658   8612  3704 2048 0 2MASX J16541461+3737340  Galaxy                  0.013 253.560974121093750 37.62616729736328125 119.856000  2.576990  5.8012900 0.872074  42267800000.0 0.0648389 0.0839346     0.044988   52.4547  278.8540  617.930  914.905  1209.090  13.68320000  19.4003000 0.067343700 1.070920000 0.055505200 0.0247262   0.0144424    11.1690150   -1.0000000  22.9697880  1.024258300 -1.000000000  0.208544420   347.97885    -1.000000   214.82158 1.0298321 -1.0000000 1.0300813  1.40 0.0346 0.0085 0.14927700 
1-109152  8154 12702 4096 0 NGC 1143                 Galaxy                  0.072  43.790485382080078 -0.17786110937595367 111.964000 16.126300 35.8767170 0.694213  78686700000.0 0.0281736 12.7162      46.288200  612.8790 2961.5800 6277.620 9244.300 11809.500   0.67597400   1.1554900 0.011497600 0.058351300 0.005138960 0.00657634  0.00053857  371.8771700  459.2168300 631.7674000  0.132913100  0.027939820  0.065954740  2991.19950   927.254300  3907.54300 1.0093814  1.0094246 1.0094520 -0.77 0.0283 0.0077 0.02674040 
1-113539  8618 12701 1088 0 UGC 11696                Star Forming            0.103 317.979583740234375 11.37944984436035156  41.835300 16.699400 32.1471400 0.314320   2977780000.0 0.0177002 42.1621       1.653890   77.2429  296.2680  597.528  956.902   968.986   0.01884770   0.2759920 0.014057100 0.082746200 0.043354800 0.00700934  0.000166276  43.1566700   39.2402500  86.0216140  0.226524890  0.221571650  0.051569170  1416.64440  1765.852200   803.47400 1.0101030  1.0101473 1.0101756 -1.17 0.0760 0.0180 0.56284500 
1-113567  7815 12701 1168 0 UGC 11696 NOTES01        Star Forming            0.101 318.026428222656250 11.34515762329101562 178.512000  9.660080 19.2048190 0.515994    576775000.0 0.0167432 19.0443      23.749000   43.4976  199.4770  334.034  426.460   557.396   0.03007020   0.3565470 0.015011900 0.165481000 0.067907400 0.0328507   0.000192305  33.3549730   33.4393040  54.6632730  0.436754520  0.398192760  0.108682370  1416.64550  1765.852400   803.47450 1.0130706  1.0131319 1.0131708 -1.23 0.0620 0.0610 2.01183000 
1-134924  8555  9101 1040 0 CGCG 224-007             Galaxy                  0.014 245.662017822265625 43.46465682983398438  79.915500  7.269700 19.1593800 0.819258  61431100000.0 0.0319997 7.37         21.755900  332.4970 1832.5300 3959.810 6018.060  7879.440   0.00610953   0.0595148 0.021230500 0.131168000 0.014192500 0.0248799   0.000900574  38.0128300   -1.0000000  70.5503200  0.428365100 -1.000000000  0.198146420  1059.97860    -1.000000  1312.20760 1.0128586 -1.0000000 1.0129558 -1.54 0.0346 0.0085 0.07243000 
1-135520  8602  6103 4288 0 WISE J163226.31+393104.0 Star Forming            0.009 248.109725952148438 39.51776504516601562 172.579000  6.399660 13.8215065 0.869424  10319800000.0 0.0290694 11.0902      22.316300   85.0658  451.8560  907.744 1293.300  1641.000   1.97913000   4.0024900 0.002666940 0.196820000 0.120674000 0.0122502   0.00303416   33.4047600   44.8026850  51.5489460  0.397616740  0.155354470  0.152941140   978.13350   589.284700   589.28467 1.0039304  1.0039485 1.0039599 -0.53 0.0360 0.0100 0.45988100 
1-135530  8550  9101 4096 0 WISE J162938.56+401408.4 Star Forming            0.009 247.409667968750000 40.23538970947265625  74.829000  8.106230 15.8764520 0.286038   2861860000.0 0.0283296 5.84203       7.069120   29.2323  170.8330  322.073  467.742   614.050   0.13874700   2.5673800 0.045905300 0.395423000 0.172733000 0.0823723   0.000674064  13.0500240   19.2106670  29.9544400  0.986259200  0.560016200  0.121806790   734.60940   810.554100   257.23004 1.0681003  1.0684228 1.0686280 -0.75 0.0760 0.0180 0.50547000 
1-137795  8247 12702 2080 0 KUG 0859+434             Star Forming            0.020 135.722564697265625 43.24772644042968750  96.104100  5.653430 10.9854830 0.696187   6943820000.0 0.0436196 33.1979      50.704200  116.1370  280.4010  430.788  550.440   661.458   0.01090830   2.1887800 0.056654600 0.522145000 0.157751000 0.062968    0.00268496   13.2701570   15.7306050  69.4562400  2.215442400  0.820539300  0.150266780   852.00635   575.666200   425.79608 1.0058327  1.0058595 1.0058765 -0.12 0.0310 0.0150 0.54419500 
1-137797  8247 12703 2080 0 KUG 0902+443             Star Forming            0.018 136.363174438476562 44.14387893676757812  92.131600  5.329770 11.1941050 0.640129  13603900000.0 0.0533346 46.3722      64.103300  121.8500  347.4940  545.119  764.689   800.905   0.01873050   0.0868005 0.084674300 0.446914000 0.156301000 0.0558923   0.000613164  14.3773540   16.1513630  74.5735240  2.276370500  1.248781200  0.290703300   986.58280   986.670530   842.33590 1.0132598  1.0133219 1.0133615  0.23 0.0410 0.0170 0.27679800 
1-137883  8249  3704 1168 2 2MASX J09112999+4528060  AGN                     0.019 137.874755859375000 45.46831893920898438  62.269400  4.686120 10.1910680 0.802596   8458000000.0 0.0268253 5.15822       8.499450   96.8142  396.9140  813.353 1228.250  1625.510   0.03220640   0.2067290 0.082796400 0.742650000 0.325597000 0.0104309   0.00674305   13.1058050   12.3712450  27.3314000  4.851658300  4.288899000  1.506806400  5121.06840  7093.490700  4320.19800 1.0135621  1.0136247 1.0136644 -0.38 0.0570 0.0160 0.58374400 
1-149896  9000 12705 1168 0 UGC 06527                Galaxy                  0.014 173.194519042968750 52.94089889526367188 172.865000 10.958300 22.5018000 0.225213   9091300000.0 0.0274938 21.8415      34.376600  124.9510  487.8240  954.951 1407.860  1931.410   1.91692000   3.7156700 0.046456900 0.395106000 0.141662000 0.0162108   0.000578579  28.6038650   31.6019900  46.6773220  1.145778000  2.103074300  3.054439500  1254.41880  4488.155300  7135.51270 1.0154605  1.0155579 1.0156200 -0.35 0.0570 0.0160 0.48444400 
1-150394  8991 12703 2080 0 2MASX J11532094+5220438  Star Forming            0.029 178.337524414062500 52.34530639648437500  81.010600  5.056860  9.4288780 0.873730  12109700000.0 0.0485936 0.0           0.000000  102.9960  298.1610  500.240  721.398   886.010   0.00000000   0.0000000 0.055928100 0.142083000 0.075396400 0.0665219   0.00385734   33.1298500   35.4444800  46.9212380  2.233474700  0.698971500  3.270971300  2441.78420  1345.990800  7353.36870 1.0036281  1.0036447 1.0036552  0.00 0.0410 0.0170 0.34746600 
1-153627  9485 12705 1040 8 IC 2227                  AGN                     0.052 121.779937744140625 36.23347854614257812  28.825200  6.541400 14.5430280 0.619818  32455900000.0 0.0323135 70.1394     116.305000  378.3170 1352.0000 2504.480 3578.470  4551.780   0.00858505   0.1201720 0.087440200 0.162950000 0.229050000 0.00700582  0.00896293  112.7638240  120.5267600 166.0889600  1.624830100  0.585647600  0.297835230  6507.35800  3821.667500  3305.78560 1.0123043  1.0123608 1.0123967  0.26 0.0360 0.0130 0.14191200 
1-155463  8249  6101 1168 0 KUG 0906+464             Star Forming            0.016 137.562454223632812 46.29327011108398438 105.235000  6.214990 12.3708140 0.558139   8107730000.0 0.0267340 24.0732      43.895700  166.5390  551.2640  990.168 1354.300  1734.640   0.02408940   2.7744400 0.029806900 0.223458000 0.007327380 0.0725489   0.00598788   52.5086600   50.9985200  88.3520100  0.229722920  0.146822870  0.061414756   375.39285   375.403630   258.24612 1.0124449  1.0125033 1.0125403 -0.23 0.0360 0.0160 0.51320200 
1-155903  8439  1901 1168 0 2MASX J09244562+4926416  Star Forming            0.018 141.190231323242188 49.44480133056640625 143.939000  3.211180  8.0211690 0.969302    536613000.0 0.0163661 0.0           0.000000   50.9097  157.8320  258.517  343.704   386.831   0.00000000   0.0000000 0.086675700 0.246952000 0.255221000 0.0785239   0.000196811  21.4544720   21.0249310  31.9251770  2.077982200  2.266162000  0.616236600  2922.89750  5187.083500  1721.49230 1.0090864  1.0091281 1.0091547 -1.54 0.1000 0.0950 1.57252000 
1-155975  8439  6102 1552 0 2MASX J09310680+4904467  Star Forming            0.012 142.778167724609375 49.07974624633789062  27.549800  5.354490 13.6971910 0.725726  25318800000.0 0.0339319 25.6539      56.663500  247.8270  983.6210 1845.060 2594.360  3247.240   0.02897330   0.1741230 0.091947600 0.522441000 0.042174300 0.0301701   0.00514065   57.6874960   86.8694700 101.1980500  0.812869100  0.109108920  0.365885320  1742.79160   379.090730  1799.14720 1.0073568  1.0073904 1.0074118  0.62 0.0360 0.0130 0.22128600 
1-163965  8941  3701 1168 0 CGCG 148-085             Galaxy                  0.041 120.059600830078125 26.69801521301269531  27.909900  4.853110 11.5874440 0.789043  10746100000.0 0.0279985 1.76297       5.650780  114.1760  485.8750  967.415 1408.580  1798.570   0.04254090   0.3553190 0.080593800 0.329009000 0.130655000 0.0173261   0.00461625    8.9136990    8.6033950  28.2735230  2.228560700  1.399045200  0.195081530  3720.03170  2995.006300  1153.39930 1.0098412  1.0098864 1.0099151 -0.91 0.0300 0.0110 0.55326700 
1-163992  8940  3702 2080 0 2MASX J08000795+2642245  Galaxy                  0.041 120.033195495605469 26.70678901672363281  60.596200  1.909200  4.4775963 0.859920  12244700000.0 0.0472097 0.41198       2.338350   39.7710  171.6060  361.177  515.051   672.423   0.21975100   1.6735400 0.468571000 1.686970000 0.650868000 0.277213    0.001903      1.9392930    1.9485513   6.9687040 11.608351000  6.813289600  0.974546730  3720.02950  2995.005100  1153.39900 1.0360445  1.0362449 1.0363725 -2.48 0.0300 0.0110 0.45318200 
1-164109  8149 12702 2080 0 2MASX J07582623+2709412  Star Forming            0.034 119.609268188476562 27.16154670715332031  52.623500  5.046560 11.0537890 0.701666  10061600000.0 0.0469958 12.3446      19.041200   60.2140  200.7420  371.033  509.741   641.667   2.41403000   3.5787100 0.011284500 0.247442000 0.188106000 0.00273568  0.00259026   27.3562640   -1.0000000  34.4264680  0.852560200 -1.000000000  0.196254130  1675.75710    -1.000000   465.44710 1.0106456 -1.0000000 1.0107267 -0.63 0.0410 0.0170 0.56832000 
1-166670  8461  3702 1040 0 2MASX J09424019+4310011  Galaxy                  0.011 145.667343139648438 43.16704177856445312  85.931800  4.433410 11.6274440 0.893410 120584000000.0 0.0945544 5.029        15.869400   56.7746  350.0260  837.779 1252.840  1558.590   0.01940610   0.1303640 0.067216500 0.326165000 0.003052360 0.0450283   0.00437687    6.6046786   -1.0000000  21.4996470  3.176655300 -1.000000000  0.457654570  3629.54700    -1.000000  1644.42420 1.0140027 -1.0000000 1.0141084  0.11 0.0283 0.0077 0.00680065 
1-167610  8452  6101 1168 0 KUG 1016+468             N/A                     0.013 154.836364746093750 46.55020904541015625  73.378800  6.798780 13.4185370 0.453433   2068090000.0 0.0243620 24.971       38.434800   93.1733  298.2620  465.147  575.510   687.942   0.01403020   0.4632810 0.136327000 0.082817000 0.128074000 0.0872837   0.00872411   46.1601220   46.2722700  59.8381100  3.930322400  3.560948000  0.593738800  9606.21500 12216.041000  2259.86080 1.0134650  1.0135350 1.0135796 -0.87 0.0330 0.0120 0.76925200 
1-176659  9883  1901 2080 0 2MASS J17021004+3250304  Star Forming            0.024 255.541870117187500 32.84183883666992188  59.835700  1.817850  3.7806773 0.852496   2465790000.0 0.0378704 0.371007      1.278220   17.7438   67.2719  129.681  182.060   231.886  22.86050000  68.0159000 0.540459000 4.006510000 1.580330000 0.725947    0.0238781     2.2104394    3.5236470   5.1940994  6.870568000  2.402856300  6.298557000  1046.19980   541.477500  5135.08300 1.0419033  1.0422124 1.0424095 -0.75 0.0760 0.0180 0.61353000 
1-176829  8613  3704 1040 0 IC 4638                  Galaxy                  0.023 255.307052612304688 33.51318359375000000  74.604900  4.469510 10.8398790 0.965336  27152200000.0 0.0374238 0.0           0.000000  150.3270  704.0140 1438.860 2157.110  2784.300   0.00000000   0.0000000 0.056946900 0.220888000 0.029521300 0.0508799   0.00208402   22.8060760   24.3839820  44.3242650  0.316048620  0.283253600  0.157932460  1220.91360  1220.966900  1194.39730 1.0122566  1.0123130 1.0123490 -2.36 0.0346 0.0085 0.21004300 
1-177632  9883 12705 2080 0 SDSS J170653.67+321010.1 Star Forming            0.039 256.723846435546875 32.16955184936523438  33.824200  9.106140 19.7486550 0.816706   1398930000.0 0.0356734 19.0563      18.856500   62.6841  138.8410  203.547  253.433   337.423   0.01000960   0.6552970 0.001195000 0.087538200 0.129373000 0.0039594   0.00399656   41.3884660   54.2183530  52.3289380  0.421866120  0.246160150  0.762932000  1397.19600  1397.089100  5605.65400 1.0074284  1.0074624 1.0074841 -0.68 0.0150 0.0100 0.66040800 
1-177796  7962  3702 2080 0 2MASX J17161530+2800503  Galaxy                  0.061 259.063751220703125 28.01400566101074219 112.984000  2.759580  7.3678290 0.954056  89845400000.0 0.1071990 1.29803       0.246696   24.2120  147.7930  378.235  593.390   832.139   5.59126000  46.5483000 0.017362300 0.174281000 0.003426630 0.143516    0.00549905    3.3460727    7.9048977   7.6705740  3.901457300  0.695321800  1.756720700  2965.19480   758.502600  3128.94750 1.0388395  1.0390230 1.0391399 -1.31 0.0283 0.0077 0.03322470 
1-177972  9085  1901 4224 0 2MASX J17172551+2911075  AGN                     0.062 259.356414794921875 29.18554878234863281 106.240000  2.814460  6.7156850 0.776770   6535980000.0 0.0286047 4.52634       3.497320   42.9923  245.5910  514.030  741.097   954.913   0.01358740   5.2307600 0.284159000 1.504840000 0.863415000 0.355618    0.0299045     6.8322215    5.8269350  10.2068240  1.685751800  1.833788400  2.313605000   746.31870  1133.885500  2976.60080 1.0090686  1.0091141 1.0091431 -0.97 0.0200 0.0100 0.46599400 
1-178823  8623  9102 4096 0 2MASX J20470331+0026126  Broadline Galaxy        0.095 311.763793945312500  0.43677785992622375  80.726100  8.968900 22.1869950 0.687537   2149150000.0 0.0125694 -0.0270762   14.983400  301.1080  600.7720 1155.410 1683.450  2217.810   3.54820000   6.5490200 0.015950100 0.321654000 0.090827000 0.0371084   0.00306867   60.6382870  103.7123800 129.8801100  0.089817375  0.038695800  0.018760387   439.69937   373.468170   248.52994 1.0090384  1.0090802 1.0091068 -2.29 0.0760 0.0180 0.52687500 
1-179795  8615 12705 2080 0 SDSS J211838.90+001742.3 Galaxy                  0.078 319.662139892578125  0.29507911205291748  66.842200  7.924480 15.7887610 0.816363   5858130000.0 0.0421124 9.46239      14.038800   64.4591  206.9810  348.851  465.836   559.891   3.34699000   5.1517300 0.025749100 0.198367000 0.006125680 0.0205473   0.00107265   37.0521430   46.1417960  55.3251200  0.292926130  0.163133550  0.110467180   527.04020   527.018740   527.07220 1.0007464  1.0007497 1.0007520 -0.87 0.0360 0.0160 0.53563500 
1-179929  8615  6101 2080 0 SDSS J211824.06+001729.3 Galaxy                  0.079 319.594573974609375  0.29159036278724670 171.568000  1.588800  3.6366440 0.750193   8878680000.0 0.0416895 0.212508      1.178360   26.6507  136.9970  297.296  432.019   594.429  68.97180000  72.5993000 0.487762000 2.726490000 0.056162700 0.329       0.0194976     1.4669013    1.1667577   3.9403708 25.005997000 10.031727000  5.517318200  2902.73300  1726.695300  1827.84480 1.0457281  1.0460660 1.0462818 -2.29 0.0200 0.0100 0.63680600 
1-180334  8616  6104 2080 0 2MASX J21315536+0012495  Star Forming            0.049 322.980529785156250  0.21376675367355347  27.461500  6.629450 13.8894550 0.531652  21388300000.0 0.0539881 11.8181      18.689400   71.9029  284.1000  547.999  797.198  1027.740  12.71850000  22.1473000 0.113465000 1.080060000 0.290977000 0.120592    0.00596796   25.8919850   30.1599140  37.0584530  0.518600000  0.320005630  0.215674830   572.81335   572.834840   538.10004 1.0078694  1.0079093 1.0079347 -0.01 0.0300 0.0110 0.27833400 
1-187554  9000  9101 2080 0 2MASX J11145847+5337298  Galaxy                  0.008 168.743743896484375 53.62496185302734375 121.123000  4.648940 11.1507270 0.880161  84767700000.0 0.1048490 2.78989      14.572400   50.5578  181.1120  457.485  664.992   926.468   0.01954230   0.1485530 0.056390900 0.195101000 0.125600000 0.00998548  0.00144564    9.5913940    9.0492430  19.7247940  1.614126200  2.080350200  0.665855700  2388.07130  4151.233000  3469.40040 1.0223302  1.0224340 1.0225002 -0.84 0.0220 0.0160 0.02995330 
1-188803  8995  9101 2080 0 LCSB S1611P              Galaxy                  0.010 176.124267578125000 55.57777023315429688   0.189453  6.117830 13.0403200 0.404242  24134700000.0 0.0559263 5.3442        6.253400   41.8506  239.7050  512.582  776.653  1053.380   0.28520000   4.5080500 0.059825000 0.534425000 0.021051600 0.0635496   0.00571119   10.1869740    7.7623854  18.0306660 14.526920000  9.541645000  4.101021300 11997.29700  7474.211400  7092.95700 1.0123320  1.0124023 1.0124471 -0.13 0.0360 0.0100 0.25511500 
1-190574  8623  6104 2080 0 2MASX J20470744+0018016  Star Forming            0.104 311.780975341796875  0.30046069622039795  81.785200  3.185390  5.9477262 0.840642  54051700000.0 0.0964825 13.1635      22.810000   64.2478  245.0990  478.265  713.722   883.255   7.57926000  16.3064000 0.158843000 0.461610000 0.343434000 0.114766    0.00643002   27.5496030   28.8523430  44.4846600  0.293379870  0.149425490  0.073351430   439.70123   373.469800   248.53098 1.0616045  1.0618964 1.0620822  0.84 0.0280 0.0160 0.02462190 
1-198180  8597  3704 1040 0 CGCG 248-034             Broadline Galaxy        0.023 224.615814208984375 48.49237060546875000  46.858000  5.099810 12.4601050 0.909136  59626100000.0 0.0376048 4.54726       7.348780  215.5050 1218.8800 2688.250 4033.410  5203.110   0.03215060   5.6892200 0.005823920 0.209710000 0.077626600 0.0305378   0.00327682   18.0836490   15.9579730  45.5507930  1.230215800  0.661559900  0.264342520  2749.98700  2056.144500  1372.85070 1.0126750  1.0127336 1.0127708 -0.36 0.0346 0.0085 0.08244150 
1-198196  8597  9102 2080 0 2MASS J15004786+4836270  Star Forming            0.020 225.199645996093750 48.60755538940429688  66.632900  4.220370  8.8668890 0.540979   3137240000.0 0.0368258 0.0           0.000000   37.0874  124.7800  221.392  296.425   357.940   0.00000000   0.0000000 0.103890000 0.913883000 0.279565000 0.123088    0.00657526    8.0197550    8.4352200  14.0437170  3.492464800  2.544022000  1.259416500  2074.26760  2338.456300  1554.10010 1.0258473  1.0259988 1.0260955 -0.54 0.0390 0.0160 0.51266400 
1-198387  8597  3702 2336 0 2MASX J14581456+4829005  Galaxy                  0.022 224.560882568359375 48.48371124267578125  28.048300  3.169210  6.1919518 0.817786   2714320000.0 0.0375492 1.19867       4.704490   16.3855   82.5971  157.418  220.989   284.082   0.13462000  16.5545000 0.083733900 1.241440000 0.420946000 0.152289    0.0131662     5.4902290    5.7692475  10.2923090  6.304918000  3.154794200  1.545432100  2749.98560  2056.143800  1372.85020 1.0131031  1.0131941 1.0132523 -0.83 0.0760 0.0180 0.49317200 
1-201922  9184  3704 2336 0 2MASX J07595878+3153360  Starburst               0.048 119.994796752929688 31.89332389831542969  15.152200  3.146790  6.3530793 0.574658   6090370000.0 0.0446040 12.237       21.643500   57.4971  183.4860  308.539  426.652   514.331   3.86060000   5.5512500 0.031615300 2.050160000 1.011660000 0.391198    0.0478104    19.0301340   -1.0000000  26.1800210  1.932538600 -1.000000000  0.857355240  1379.54030    -1.000000  1520.01990 1.0324894 -1.0000000 1.0328407  0.08 0.0360 0.0160 0.47520100 
1-207982  8592 12702 2080 0 SDSS J144028.01+533529.3 Galaxy                  0.011 220.116775512695312 53.59142303466796875 157.768000  5.868180 12.9981250 0.939759   1569600000.0 0.0378532 0.0           0.000000   86.0291  217.6300  274.870  322.435   385.431   0.00000000   0.0000000 0.002339060 0.152521000 0.017626000 0.00358732  0.0019366    57.8093450   -1.0000000  85.1897350  1.539674500 -1.000000000  0.073018044  4450.05300    -1.000000   422.16235 1.0052488 -1.0000000 1.0052880 -0.51 0.0093 0.0092 0.49405700 
1-207984  8592  3702 2080 0 2MASX J14403849+5328414  Starburst               0.011 220.160430908203125 53.47806167602539062 139.677000  2.289230  5.3971972 0.798660   3565440000.0 0.0376555 0.0           0.000000   32.4667  120.0500  222.698  313.725   394.735   0.00000000   0.0000000 0.186032000 2.600180000 1.164790000 0.401692    0.00847618    6.0484230    8.5962990  11.7139930 22.989360000  4.028548000  1.581080000  7500.84400  2508.190200  1293.54720 1.0251768  1.0253186 1.0254090 -0.12 0.0760 0.0180 0.36542400 
1-210447  8600  6102 2080 0 2MASX J16183803+4108121  Galaxy                  0.007 244.658477783203125 41.13675689697265625  55.419900  4.336200  9.4893980 0.406788   5130950000.0 0.0382837 0.805177      2.316520   25.7896  108.9870  233.026  352.846   483.529  12.14810000  26.5676000 0.275426000 1.568650000 0.979652000 0.0440629   0.0172086     2.8239982    9.8128000  10.2164900 11.431865000  0.134242450  0.585503000  2728.31800    56.014023   379.73865 1.0213532  1.0215163 1.0216205 -0.82 0.0570 0.0160 0.55282800 
1-210728  8604  3701 1152 0 MCG+07-34-079            Galaxy                  0.008 247.279968261718750 39.49572753906250000   6.998990  5.009700 12.1028220 0.832634  12099200000.0 0.0289045 0.303208      6.552710  119.9790  506.5990 1018.940 1462.580  1972.590   8.25322000  12.2699000 0.015514800 0.203194000 0.119875000 0.00769228  0.000470955   9.2374750    9.6049910  28.5303570  7.608455000  8.595048000  2.045894600  9257.85000 18854.299000  6408.89200 1.0090079  1.0090494 1.0090758 -3.00 0.0360 0.0100 0.53344200 
1-210731  8603  3701 1040 0 2MFGC 13216              Galaxy                  0.007 247.318771362304688 39.40103530883789062  12.620900  4.385180  9.7923380 0.463398  21079000000.0 0.0281234 2.42654       5.778440  151.5460  827.0100 1784.750 2610.630  3482.700  14.25530000  23.1573000 0.090858700 0.220541000 0.188134000 0.0740827   0.00359414   11.2338930    8.3218410  34.6769370  1.146916500  1.279761900  0.260796100   611.75840   996.223700   367.63870 1.0380979  1.0383185 1.0384592 -1.09 0.0360 0.0100 0.27243400 
1-210748  8550  1902 4608 0 WISE J162834.16+392508.0 Galaxy                  0.008 247.142440795898438 39.41859054565429688 158.470000  2.730240  6.2532680 0.564196   8878210000.0 0.0308980 0.457654      2.371150   59.2834  290.1830  629.237  912.250  1190.640  37.24540000  50.7740000 0.185483000 1.151570000 0.466333000 0.154585    0.00899234    3.4139273    2.9620620  10.0248840 34.353250000 42.922230000  8.542619000  8908.57400 18268.557000  6045.59570 1.0312324  1.0314423 1.0315762 -0.28 0.0570 0.0160 0.40404400 
1-210752  8603  6102 1168 0 PGC 058278               Galaxy                  0.008 247.192443847656250 39.46315765380859375 163.449000  5.572840 12.2968830 0.431864  10810900000.0 0.0260378 0.0           4.667920  116.5480  529.7810 1080.530 1552.320  2010.940  14.62170000  19.4846000 0.063977700 0.503770000 0.082918900 0.0700743   0.00269663    6.6508203    5.8642435  21.0068740 15.269957000 18.681934000  3.759853400  9805.68500 19686.328000  6737.77800 1.0227075  1.0228276 1.0229042 -2.39 0.0360 0.0100 0.56979800 
1-210754  8312  3704 1040 0 NGC 6166D                Galaxy                  0.010 247.163482666015625 39.51854705810546875  50.712000  5.219280 13.2435030 0.792946  12947100000.0 0.0251772 0.169739      7.521860  148.5850  685.3380 1413.780 2044.720  2662.190   6.88658000  10.1120000 0.030525500 0.209570000 0.031561100 0.00436822  0.00128668   12.2238010   12.0343260  36.5888400  5.706696000  6.971031000  1.449813400  9805.68900 19686.320000  6737.78370 1.0132817  1.0133429 1.0133818 -2.53 0.0360 0.0100 0.49630300 
1-210778  8602  3702 2080 0 WISE J162813.89+393347.8 Galaxy                  0.010 247.057891845703125 39.56325912475585938 165.719000  2.645770  5.8659096 0.640975   2567420000.0 0.0356451 0.160536      0.851376   17.0184   67.0635  139.364  195.250   252.685  17.83330000  29.2540000 0.192938000 1.909000000 0.753223000 0.244063    0.00806189    1.2653399    1.2229123   3.8079472 45.431374000 53.313324000 11.837960000  9805.68300 19686.295000  6499.47200 1.0321336  1.0323254 1.0324477 -3.03 0.0460 0.0220 0.62491300 
1-210784  8604  6104 1040 0 NGC 6166C                Broadline Galaxy        0.011 247.097122192382812 39.57030487060546875  87.023800  5.574530 14.0337715 0.901576  23838400000.0 0.0291509 4.39734      11.892100  199.6470  844.8820 1835.500 2773.570  3909.090   1.65544000   3.2611400 0.024053100 0.212108000 0.020524500 0.0265161   0.00100292   17.7583220   16.2306960  44.9890200  4.522216000  5.386023000  1.218579900  9805.69000 19686.303000  6499.47460 1.0119681  1.0120233 1.0120584 -1.31 0.0360 0.0100 0.33113600 
1-211006  8312  3701 1040 0 2MASX J16275871+3936139  Galaxy                  0.010 246.994476318359375 39.60396194458007812   5.903200  4.469420 11.8904960 0.906749  15840200000.0 0.0261375 9.32728       6.263440  152.6810  740.1780 1552.890 2259.710  2993.880   3.17341000   5.7807400 0.014337200 0.012479500 0.059238000 0.0325826   0.00158928   13.8554010   13.7804890  11.7372840  0.998742400  0.899437070  0.693229000  1144.12020  1778.505200   672.29504 1.0095924  1.0096365 1.0096645 -2.65 0.0360 0.0100 0.29708200 
1-211019  8604  1902 4096 0 MCG+07-34-072            Galaxy                  0.010 247.192596435546875 39.65588378906250000  44.158200  1.813760  3.8815060 0.769327   4884670000.0 0.0303489 1.1398        1.580660   31.1237  169.1700  358.293  512.096   671.380  23.21480000  43.2220000 0.222626000 1.767490000 0.741259000 0.288999    0.0277102     2.1881700    1.6767924   6.3683540 17.310482000 10.770123000  3.540940800  3036.46700  2476.635500  1544.46680 1.0507393  1.0511150 1.0513550 -3.81 0.0570 0.0160 0.44886400 
1-211023  8312 12705 4288 0 WISE J162837.30+394156.3 Galaxy                  0.010 247.155380249023438 39.69890594482421875 128.009000  7.730440 14.9768930 0.731723  11999000000.0 0.0312110 12.4852      19.496700  118.1350  451.2730  885.926 1259.070  1537.030   1.79932000   4.1415800 0.000386884 0.035498500 0.079977400 0.0277409   0.00228091   29.7326150   34.4094120  31.4406100  0.624804600  0.180583600  0.161784480  1253.23410   452.782230   178.00795 1.0083437  1.0083818 1.0084062 -1.19 0.0300 0.0110 0.42122600 
1-211027  8602  6102 2336 0 WISE J162856.63+393634.1 Star Forming            0.010 247.236007690429688 39.60955047607421875  35.478900  4.045860  8.6080250 0.483615   1565040000.0 0.0351188 6.91792      12.457400   35.8025  116.3080  172.622  225.642   258.636   7.83795000  15.2328000 0.029366700 0.830566000 0.022709900 0.131384    0.0105194    12.1549160   13.3033070  18.3448160 15.660037000 13.330022000  5.440110000  8279.41200 12960.278000  5519.23930 1.0382348  1.0384690 1.0386183 -0.62 0.0150 0.0100 0.62740200 
1-211067  8602 12703 4288 0 WISE J162816.08+400657.3 Galaxy                  0.009 247.067016601562500 40.11592102050781250   8.444730  8.711750 20.0359100 0.873844  15440300000.0 0.0323906 -2.70507      2.653510  110.9850  484.2820  984.799 1411.940  1849.360   0.03056160   0.8231590 0.014850700 0.010475500 0.084841400 0.00947673  0.00152076   23.9266910   33.2946430  60.6868500  1.588418600  0.625334700  0.257701640  3648.82350  2494.187700  1676.74700 1.0055920  1.0056175 1.0056338 -2.48 0.0360 0.0100 0.28394200 
1-246599  8597  9101 1040 0 NGC 5805 NED01           N/A                     0.017 224.298385620117188 49.62899017333984375 146.085000  7.353840 14.6186330 0.629869 112404000000.0 0.0650721 0.0           0.000000  143.3080  802.9060 1747.600 2604.220  3311.470   0.00000000   0.0000000 0.030397800 0.200043000 0.004883970 0.029549    0.00288758   19.4821220   27.2197150  45.4677770  0.388848000  0.246666830  0.289858820   953.27330   714.970900  1782.95470 1.0133720  1.0134333 1.0134723  1.28 0.0283 0.0077 0.01503490 
1-254708  8455  3703 2080 0 2MASX J10285542+4047027  Galaxy                  0.012 157.231140136718750 40.78416442871093750 156.525000  2.656070  6.3588410 0.733240   9456890000.0 0.0430115 0.0224309     1.352270   36.0892  167.3780  350.715  490.618   656.042   0.06565000  21.1564000 0.168464000 1.114900000 0.223303000 0.305453    0.0179028     2.3350330    2.3267660   6.8866796 14.945050000 12.364554000  3.624636700  5187.18550  6543.934600  3639.06180 1.0192399  1.0193583 1.0194337 -1.13 0.0570 0.0160 0.48877200 
1-256150  8255 12704 1168 0 2MFGC 8582               Star Forming            0.014 165.117736816406250 44.26096725463867188  40.195400  8.637410 17.2306900 0.326098   5376650000.0 0.0251893 19.8303      22.715500   81.6765  312.1270  629.177  938.485  1303.960   0.21502500   5.9266800 0.015805300 0.330583000 0.187344000 0.0702986   0.00130317   24.4776380   38.5582800  44.9645230  2.610527800  0.205561320  0.545115300  3009.61100   357.009640  1000.79175 1.0135002  1.0135771 1.0136261 -0.23 0.0570 0.0160 0.39479700 
1-257953  8259  6104 2336 0 2MASX J12022172+4434015  Star Forming            0.012 180.590515136718750 44.56717300415039062  37.391600  3.346710  7.9342775 0.905687   4456860000.0 0.0435042 26.2318      32.144400   68.9460  188.7440  291.141  378.952   471.587   0.03768580   0.1489420 0.072546900 0.840943000 0.335507000 0.119167    0.00928654   32.7484660   37.3924180  42.5121700  2.416465300  5.500643000  7.532565000  2615.57980 13173.219000 18671.85000 1.0131996  1.0132614 1.0133009 -0.38 0.0310 0.0150 0.60405000 
1-258737  8263 12704 2336 0 SDSS J122247.66+460925.0 Star Forming            0.012 185.698577880859375 46.15697860717773438 153.290000  5.561710 10.8538490 0.717044   1937880000.0 0.0382529 16.5288      21.596100   43.2004  114.5680  168.289  229.304   238.926  15.78550000  29.6659000 0.061889500 0.391961000 0.245334000 0.11362     0.00682604   45.3090700   60.4797440  47.7365000  0.117562850  0.083838470  0.079969116   238.07814   238.078220   238.08888 1.0195838  1.0196747 1.0197325 -0.87 0.0330 0.0120 0.69860200 
1-258750  8263  6103 1040 0 MCG+08-23-018            Galaxy                  0.012 186.062240600585938 46.30176544189453125 128.967000  5.774420 12.9992710 0.517995  13008000000.0 0.0246954 2.5716        7.461720  129.4260  673.0070 1455.480 2178.790  2872.280  61.45720000  55.3353000 0.104771000 0.103887000 0.157416000 0.00492705  0.00535193    9.7794510   11.7760590  21.3378850  1.110970700  0.809957150  0.391996300   950.21497   941.657600   759.81360 1.0262786  1.0264121 1.0264971 -1.12 0.0360 0.0100 0.51483000 
1-258876  8341  6101 1040 0 MCG+08-23-074            Galaxy                  0.017 190.394638061523438 44.49139022827148438  39.531800  9.755700 19.0606860 0.579324  27780800000.0 0.0316072 14.9743      28.529600  181.4950  955.4470 1954.030 2837.970  3615.290   0.00697039   0.0479732 0.033976600 0.051773600 0.001657720 0.00942638  0.00253919   27.1884800   30.6279560  53.1335200  4.400533000  1.267662400  0.672413000  7001.30130  3449.522000  3982.43950 1.0076605  1.0076952 1.0077174 -1.03 0.0346 0.0085 0.18537300 
1-265883  8333  6103 2080 0 2MASX J14175154+4325058  Galaxy                  0.008 214.464660644531250 43.41823959350585938  83.337400  4.109970 10.5026245 0.915884  85098500000.0 0.1069920 3.91926      10.619000   43.4688  189.3870  455.302  679.578   939.917   0.01867580   0.1444470 0.026893800 0.507939000 0.000948185 0.0196806   0.00310634   11.9391180   -1.0000000  91.8450100  1.099148000 -1.000000000  0.019919986  1684.96070    -1.000000   237.20160 1.0104306 -1.0000000 1.0105090 -0.77 0.0283 0.0077 0.03107610 
1-265907  8333 12702 2048 0 2MASX J14171735+4331162  Galaxy                  0.009 214.328094482421875 43.52037811279296875 101.169000 15.077600 29.2087440 0.761402 109738000000.0 0.1371580 28.8925      72.611800  -73.4955  169.5790  377.547  511.502   603.346   0.01429660   0.1389940 0.011138900 0.042109200 0.009903920 0.000120472 0.000351295 133.5997500  151.9338200 321.0033300  0.099759996  0.041679785  0.020583693  1557.54700   924.010250  1109.37000 1.0000000  1.0000000 1.0000000 -0.42 0.0520 0.0230 0.01734070 
1-266020  8329 12703 2336 0 2MASS J14132780+4354501  Star Forming            0.013 213.365356445312500 43.91381454467773438 111.632000  5.266880 10.7760590 0.398321   2668150000.0 0.0404058 19.984       29.630100   62.5043  166.9860  243.353  314.971   362.414   0.11603700   2.9545700 0.132582000 0.520127000 0.398698000 0.109828    0.00562095   30.2872560   37.1564980  35.8212050  2.249236300  0.060903750  0.715214970  2033.80310    93.367170  1031.72000 1.0186629  1.0187969 1.0188824 -0.56 0.0330 0.0120 0.69144000 
1-266045  8329  3702 2336 0 2MASS J14135887+4353350  Starburst               0.013 213.495437622070312 43.89294815063476562  23.248800  2.600800  5.9415220 0.712786   2030590000.0 0.0403451 10.2275      18.237500   43.4523  136.3490  200.976  255.952   296.022   0.19810800   4.9364900 0.230858000 1.804160000 0.023191700 0.198171    0.010195     17.2832400   25.5706670  23.8176360  3.774230200  0.088002530  1.060638800  2033.80130    93.367110  1031.71920 1.0244161  1.0245630 1.0246565 -0.61 0.0330 0.0120 0.67801300 
1-269227  9028  1901 4224 0 2MASX J16104077+3015188  Galaxy                  0.027 242.669815063476562 30.25513839721679688  41.005100  2.360770  5.1840425 0.840096  12490400000.0 0.0306899 2.96527       2.519990   78.3432  402.0310  858.096 1253.860  1666.380   0.06179910   2.4422900 0.233592000 1.144320000 0.396137000 0.178067    0.0182949     4.1954330    3.9387305  11.9961560 80.867516000 63.568134000 10.814024000 18433.24600 24612.086000  7182.16060 1.0343540  1.0345417 1.0346613 -1.23 0.0360 0.0100 0.40630200 
1-269632  9049  1901 4160 0 2MASX J16301463+2612233  AGN                     0.049 247.560974121093750 26.20647430419921875  47.143500  3.578350  9.4927170 0.845670 109329000000.0 0.1314570 9.17286      18.981600   67.9313  197.6350  417.070  617.329   794.878   0.03349230   0.2624940 0.061195900 0.644503000 0.253403000 0.0137096   0.00549609   19.2597730   20.5906470  28.5263060  1.591162700  2.237127800  0.875326800  2097.09670  4809.749000  2691.88600 1.0102049  1.0102519 1.0102818  1.17 0.0520 0.0230 0.00863082 
1-277246  8255  3703 1168 0 2MASX J11044509+4509238  Star Forming            0.008 166.187805175781250 45.15642929077148438 110.087000  4.935480 10.7930990 0.883266   1865060000.0 0.0219916 6.74104       7.520080   56.5597  201.3170  353.883  495.107   583.515   0.06246470   1.2761000 0.044231200 0.312084000 0.167671000 0.00883035  0.00559102   11.7810640   11.4918570  20.2309550  1.661050700  3.253598700  5.157967000  2229.15360  5388.653300 13473.60400 1.0121955  1.0122517 1.0122875 -1.52 0.0390 0.0160 0.69784200 
1-277539  8257 12704 4096 0 CGCG 241-082             Galaxy                  0.011 166.832000732421875 46.38331985473632812  29.913100 12.135600 36.6314770 0.742338  34343700000.0 0.0245783 31.3701     141.097000  560.7670 2357.0600 4622.940 6632.170  8298.840   0.00205083   0.0551215 0.005506270 0.037753000 0.003167800 0.00480772  0.000214874  36.0964600   34.3541760 116.4174650  1.465660300  1.173497000  0.347870050  5544.60940  7279.930700  3529.80320 1.0135326  1.0135950 1.0136346 -2.03 0.0360 0.0130 0.12477600 
1-281439  8261 12701 2080 0 2MASX J12092549+4632582  Broadline Galaxy        0.016 182.356277465820312 46.54935836791992188 148.025000  4.219110 10.1442980 0.939442  44909000000.0 0.0691400 1.24623       3.165660   47.8293  257.5120  586.378  885.735  1173.970   4.64422000  23.5907000 0.010470100 0.280290000 0.044289900 0.0083994   0.000266548   9.0839840    7.6636720  16.5582620  2.414636100  1.921495200  0.817642330  4278.39700  4119.137000  4047.94680 1.0120120  1.0120673 1.0121025 -0.06 0.0346 0.0085 0.14780600 
1-285052  8319 12702 2080 0 2MASX J13161468+4735571  Galaxy                  0.008 199.061492919921875 47.59936523437500000  59.905700  5.774880 12.0954440 0.806577  29049500000.0 0.0573401 12.6398      12.974300   52.2609  274.9820  574.931  828.056  1118.360   3.46159000   8.1611700 0.051947900 0.433726000 0.130235000 0.0575257   0.00331551   54.7455980   44.5118400  86.0158840  0.118440150  0.091427750  0.054793190   202.18881   202.242280   207.57542 1.0084832  1.0085220 1.0085468 -0.69 0.0360 0.0130 0.18590900 
1-289993  8086 12701 2080 0 SDSS J034831.22-005514.1 Galaxy                  0.178  57.130069732666016 -0.92053025960922241 157.296000  6.119020 11.5621880 0.649876   3200670000.0 0.0402935 2.27677       4.047740   25.8954   92.7434  171.416  270.887   337.212   3.90910000   6.3369300 0.010749700 0.347636000 0.219751000 0.0076916   0.00586222    8.5825260   11.8960460  19.7433220  1.568385100  0.473698650  0.177270410  2438.97560  1111.751500   783.57556 1.0129777  1.0130378 1.0130761 -0.96 0.0390 0.0160 0.56847200 
1-298546  8939  1901 4160 0 CGCG 119-032             Broadline Galaxy        0.057 124.447937011718750 23.47653198242187500 111.730000  2.458760  5.6133110 0.791728   1830500000.0 0.0128690 0.89104       6.044870   89.6790  383.9120  754.589 1064.210  1331.730   0.04605860   0.3190670 0.324344000 0.917212000 0.654557000 0.270357    0.0321643     6.8945565    6.0323390  17.8760640  1.509500100  1.460042700  0.473171620   818.44867  1050.893900   901.93010 1.0305508  1.0307232 1.0308329 -3.96 0.0760 0.0180 0.98209400 
1-301834  8944  1902 2336 0 CSO 238                  Galaxy                  0.011 148.421112060546875 35.70187759399414062 166.380000  1.692740  3.4814494 0.806318   3888630000.0 0.0399021 1.40396       0.157596   29.4373  120.8910  218.471  295.722   355.820   0.59049100   2.2499500 0.940720000 6.211070000 2.442780000 0.400865    0.106197      3.9588869    3.6241682   8.0514550 15.055634500  6.851718000  9.900439000  3624.48680  2599.396500  7719.93460 1.0446708  1.0450333 1.0452650 -1.57 0.0760 0.0180 0.55568700 
1-317315  9888  1902 2592 0 2MASX J15520682+2733315  Galaxy                  0.034 238.028350830078125 27.55874252319335938 144.178000  3.964390  9.2950770 0.911924  46720600000.0 0.0724727 -0.750173     4.332150   46.4457  230.2320  534.877  822.410  1056.220   0.01466270   0.9992010 0.151054000 0.804273000 0.493903000 0.0281455   0.0108118     9.0748290    6.7496276  12.4024540  2.126812200  3.311222800  1.953878300  2565.69900  5790.353500  7973.39450 1.0137270  1.0137904 1.0138307  0.62 0.0346 0.0085 0.12521900 
1-323764  9027  3703 1168 0 KUG 1622+319             Star Forming            0.021 246.054046630859375 31.87585830688476562  29.613800  4.903790 10.5084060 0.748667   2442640000.0 0.0208141 52.7846      73.730900  176.6240  453.8990  696.570  871.730   977.034   0.01379250   0.2942720 0.083803100 0.202962000 0.195148000 0.00803411  0.00286368   82.7545200   82.6542500 109.6389600  0.577243600  0.584166470  0.141352940  1760.28990  2953.335200   681.06130 1.0102996  1.0103470 1.0103772 -0.86 0.0330 0.0120 0.74926600 
1-338389  8131  1901 1040 0 2MASX J07301387+4053083  Galaxy                  0.064 112.557746887207031 40.88566970825195312 139.985000  5.953120 15.0883590 0.823746 107886000000.0 0.0723719 -1.2159e-06   0.129884  -16.6701  430.7100 1072.620 1674.440  2484.610   0.03974290   0.2929540 0.043312400 0.164075000 0.038039100 0.0302525   0.00088679  114.0634600  152.0433500 408.8887000  0.065234646  0.033201914  0.009404460   895.53516   311.053400   207.08390 1.0194178  1.0195076 1.0195649 -1.95 0.0283 0.0077 0.02035850 
1-339041  8138 12704 4160 0 UGC 04008                Broadline Galaxy        0.047 116.657135009765625 44.79051589965820312 165.135000 10.865400 22.9247650 0.690069  66239700000.0 0.0308050 76.4278     121.733000  597.9840 2353.8800 4737.330 6929.940  9282.340   0.01483090   0.9278910 0.018358500 0.021801200 0.024712600 0.00522095  0.000766972 126.3229900  140.2835400 231.4213400  0.324189250  0.161984740  0.063335694  2915.48240  2059.658200  1370.92530 1.0086309  1.0086707 1.0086961  0.45 0.0520 0.0230 0.04614110 
1-339116  8141  3702 1168 0 2MASX J07485787+4459098  Star Forming            0.042 117.241188049316406 44.98605728149414062  68.110400  4.333930  8.7880240 0.553966   2150180000.0 0.0239461 6.10796       9.047860   44.8194  153.1490  305.945  455.566   668.484   0.15125700   0.7958240 0.090019200 0.051001900 0.137462000 0.0851776   0.00911179   11.7383650    9.0683190  41.3922840  0.776293600  2.828466400  0.059289840   410.17035  3010.109900   117.95942 1.0234001  1.0235215 1.0235989 -0.65 0.0460 0.0220 0.54429700 
1-351719  8720 12702 2080 0 2MASX J08085763+5000592  Galaxy                  0.054 122.240264892578125 50.01630020141601562 144.516000  6.522590 14.1609560 0.873932  96044200000.0 0.1349530 9.00361      10.792100   39.3672  151.9100  328.507  502.897   750.104   2.36490000   3.9218400 0.026011900 0.417302000 0.074850100 0.0166008   0.000533361   6.2113748   10.6645975  37.1829100  4.341725300  1.188781500  0.220783710  1377.61520   747.731570   687.95370 1.0043521  1.0043720 1.0043846  0.28 0.0520 0.0230 0.01412690 
1-351815  8715  3704 2080 0 2MASX J07595943+5005494  Galaxy                  0.041 119.997741699218750 50.09693527221679688  98.653500  2.718960  6.3298340 0.863913  76906300000.0 0.0954101 2.91706       2.177080   38.3787  176.0380  452.985  694.509   991.397   0.11693100  20.1066000 0.190046000 1.031700000 0.285904000 0.0917471   0.00859181   10.1806960   -1.0000000   4.7006360  0.958510760 -1.000000000  4.411349000   277.19464    -1.000000  4084.62380 1.0265201 -1.0000000 1.0267313  0.09 0.0220 0.0160 0.04597350 
1-374773  9891 12705 2080 0 2MASX J15192347+2819058  Galaxy                  0.026 229.847991943359375 28.31821060180664062 156.080000  5.058890 12.2552320 0.781591 101411000000.0 0.1189150 0.567152      1.143410   32.0784  153.4090  386.568  578.509   814.175   0.03139710   0.7003790 0.111724000 0.148514000 0.281812000 0.0217388   0.00669706   15.3739120   17.2494770  31.2146510  0.588765600  0.472854600  0.107751940   856.95520  1114.409300   335.70940 1.0215784  1.0216788 1.0217426 -1.20 0.0283 0.0077 0.02291870 
1-378039  8134  1901 2080 0 2MASX J07333599+4556364  Star Forming            0.091 113.400184631347656 45.94337844848632812 139.114000  3.171210  7.0111427 0.892846  33178700000.0 0.0766511 15.0482      26.885300   95.2975  303.1110  531.368  782.575   925.199   0.43449700   5.0326900 0.016079800 0.824056000 0.309670000 0.000807657 0.00593924   26.3009510   29.8517570  45.7606050  3.494576000  3.586990000  0.609609800  3398.79000  8025.613300  2015.76260 1.0408930  1.0410860 1.0412089  0.94 0.0910 0.0870 0.08284770 
1-378681  8567 12704 1168 0 2MASX J07522873+4950192  Star Forming            0.059 118.119697570800781 49.83870697021484375  60.507100  9.366720 19.4132920 0.495850   4664300000.0 0.0216588 27.7283      23.456100   86.8872  379.2460  711.781 1028.200  1252.640   0.01208500   2.5867300 0.006424090 0.182070000 0.014729800 0.0357374   0.00171982   37.7489000   39.3034500  67.3841600  0.512651400  0.311069850  0.101440410   931.24260   779.842040   465.26334 1.0081863  1.0082237 1.0082473 -0.86 0.0360 0.0160 0.58319300 
1-379008  8711  1902 1168 0 2MASX J07550268+5213387  Star Forming            0.050 118.761276245117188 52.22743606567382812 149.144000  2.591090  5.4425260 0.577731   2228640000.0 0.0231706 3.25995       5.563310   35.3771  138.4620  287.822  416.852   559.915   0.09520680  16.6243000 0.255280000 2.109220000 0.678360000 0.260883    0.0114442     6.3589244    5.4235810  10.1880760 16.236170000 20.128998000  5.129910000  5484.96730  9834.237000  3412.90480 1.0379872  1.0382928 1.0384879 -1.27 0.0460 0.0220 0.55012000 
1-379045  8715  6103 1168 0 2MFGC 6291               AGN                     0.051 118.872451782226562 52.01049804687500000 134.341000  6.281860 12.9329950 0.319836   4880830000.0 0.0224141 3.43838       3.427390   59.7979  273.9610  607.944  909.911  1228.220   0.04189240  11.4437000 0.049636800 0.729491000 0.265077000 0.00157573  0.00527717    4.9690730    4.2966880   3.7721574  8.164571000  9.056212000  8.271601000  3935.53050  6680.512700  2556.52730 1.0207756  1.0209175 1.0210083 -1.10 0.0570 0.0160 0.71026400 
1-382793  9491  1902 1040 0 2MASX J08001012+1914031  Star Forming/Broadline  0.039 120.042236328125000 19.23433303833007812 173.459000  5.871730 14.3993070 0.775853  86140800000.0 0.0782064 0.0           0.000000  113.5590  469.0450  983.602 1516.420  1975.060   0.00000000   0.0000000 0.022189500 0.385326000 0.029670900 0.0230155   0.00347232   27.1710970   32.7520450  51.0190620  0.326375450  0.259125500  0.097642440  1185.56960  1152.650800   936.71950 1.0058949  1.0059220 1.0059391  0.71 0.0283 0.0077 0.01690560 
1-385051  9501  3703 4672 0 2MASX J08384637+2452142  Star Forming            0.036 129.693283081054688 24.87039566040039062 148.663000  4.767720  9.4182120 0.396681   2227320000.0 0.0296107 2.01696       4.104420   25.3990   92.0619  183.613  279.290   379.811  10.18740000  12.7777000 0.124725000 1.213940000 0.172988000 0.153813    0.015112      5.3070730   -1.0000000   8.5115650  5.462408500 -1.000000000  2.609698300  1587.74700    -1.000000  2412.65550 1.0350124 -1.0000000 1.0353997 -0.85 0.0760 0.0180 0.52928500 
1-385052  9501  1902 4672 0 2MASX J08383226+2453552  Star Forming            0.039 129.634704589843750 24.89877319335937500  60.674200  2.528180  5.1762557 0.557911   1611180000.0 0.0259530 0.929435      1.738380   17.5032   83.2884  166.232  240.723   313.774  28.34390000  29.6982000 0.498768000 0.164582000 0.091961000 0.55643     0.0278612     1.2273787    2.4775972   3.8409557 29.750635000  2.499184100  4.885159000  5185.31250   791.335630  2933.25950 1.0417582  1.0421314 1.0423701 -1.74 0.0760 0.0180 0.92605700 
1-385099  9502 12703 4160 0 NGC 2622                 QSO/AGN/Broadline       0.042 129.545578002929688 24.89529418945312500  16.099800  9.006570 19.1472070 0.844699  49492600000.0 0.0286559 33.7814      64.558100  507.1740 2084.1600 4132.690 6024.170  7828.880   0.88884100   1.3287300 0.018331800 0.193539000 0.043220100 0.00284167  0.000287562  84.4226000   97.2347600 148.4923100  0.437953740  0.088051750  0.328022960  2627.50460   791.334900  5212.01030 1.0082171  1.0082549 1.0082788  0.42 0.0360 0.0130 0.06408490 
1-386695  8987  9102 2080 0 2MASX J09115605+2753575  Starburst               0.028 137.983505249023438 27.89926910400390625 144.684000  4.528670 10.0573300 0.479553  12032400000.0 0.0474334 20.1172      40.744400   85.2108  280.4300  491.456  682.719   840.203   0.03380340   0.1251660 0.062336900 0.466552000 0.274687000 0.110817    0.00644043   35.7420920   47.4388900  50.3335650  0.445840870  0.174970340  0.231666900   487.03537   356.945530   633.85144 1.0243851  1.0245202 1.0246062  0.17 0.0410 0.0170 0.49192000 
1-409576  8442 12701 2080 0 2MASX J13104043+3213406  Starburst               0.013 197.668777465820312 32.22817993164062500  21.248900  5.855990 12.1172200 0.424544  11172100000.0 0.0489056 16.3884      30.875700   88.7571  299.0940  502.018  728.882   874.605   0.03180710   0.1435290 0.072736300 0.707497000 0.194257000 0.0872694   0.00407874   28.7399640   30.0495900  42.0158770 10.468285000  4.632274600  1.612747200 11583.49500  9402.090000  3750.22830 1.0167656  1.0168664 1.0169307  0.48 0.0410 0.0170 0.44417300 
1-419607  8554  9102 2048 0 2MASX J12150939+3620114  Galaxy                  0.023 183.789108276367188 36.33662033081054688 172.747000  4.695150 13.3814840 0.783789 128323000000.0 0.1481810 1.82093       1.829300   21.5744  110.8780  294.220  441.271   615.077  11.59310000  17.3555000 0.019175900 0.248988000 0.026985000 0.00530888  0.00194053    6.8794456   10.9794150  16.8350120  1.544291400  0.632183550  0.404005300  3048.05400  1474.921400  2219.94530 1.0064741  1.0065039 1.0065228 -1.09 0.0520 0.0230 0.01351640 
1-455661  8931 12701 2080 0 KUG 1249+270             Star Forming            0.013 192.888626098632812 26.76982498168945312  45.921500  7.471780 16.2166520 0.703836   5989450000.0 0.0456437 44.8562      54.850000  122.8730  319.2690  466.996  573.114   674.003   1.03883000   2.9007800 0.005671780 0.020303800 0.004847180 0.0379712   0.00177656   73.6320650   75.8902400  27.4478440  0.302234470  0.277337070  0.380490400   892.37320  1415.403700   533.79770 1.0055788  1.0056041 1.0056204 -0.19 0.0310 0.0150 0.52888600 
1-456635  8949  3701 4608 0 2MASX J13002014+2750365  Galaxy                  0.009 195.084045410156250 27.84350585937500000   1.686370  4.027020  9.2202640 0.703665   1896410000.0 0.0262477 0.54591       2.146870   24.6560  108.6410  215.040  298.602   346.040   4.74289000  13.0517000 0.059727800 0.674630000 0.271908000 0.0732      0.00136148    3.7044072    5.8102830  10.5185580  2.946070000  1.513519500  0.643981340  1498.12210  1304.800900   982.00604 1.0215572  1.0216607 1.0217265 -3.56 0.0760 0.0180 1.04213000 
1-458316  9881  1901 4672 0 2MASX J13391367+2453348  Galaxy                  0.013 204.806915283203125 24.89307594299316406 112.660000  2.837080  6.2561830 0.754962   3665010000.0 0.0282062 4.22695       9.552870   53.1356  202.6190  383.027  526.799   658.644   7.96946000  11.2005000 0.324524000 0.908926000 0.535171000 0.00229319  0.0173281     8.9381450    8.7156560  14.1004760  7.561629300  5.131081600  3.248174200  4402.31300  4402.495000  4455.32400 1.0131584  1.0132440 1.0132985 -1.16 0.0760 0.0180 0.45614900 
1-487449  8448 12704 1168 0 2MFGC 08665              Star Forming            0.021 166.739669799804688 22.83579635620117188 147.418000  9.491790 19.1175380 0.212745   3932360000.0 0.0226077 0.0           0.000000  109.8400  398.1700  745.706 1059.830  1397.550   0.00000000   0.0000000 0.003062020 0.202995000 0.052916200 0.0355265   0.00516262   23.3258910   25.4519730  10.4768800  1.128198300  1.006127100  1.490127700  1229.89440  1872.009600   869.24780 1.0364262  1.0366923 1.0368621 -0.74 0.0760 0.0180 0.48619300 
1-490045  8450  9101 1168 0 KUG 1121+239             Star Forming            0.019 171.103881835937500 23.64860534667968750 110.587000  7.336330 14.1268720 0.795181   6178090000.0 0.0277556 50.0857      86.067800  184.0640  545.3250  880.569 1145.690  1360.140   0.01416500   0.0652940 0.038204900 0.220607000 0.091984500 0.0485762   0.00156613   99.1517940  131.4927800 136.2343900  0.063806700  0.027340569  0.025555294   272.74832   163.798660   340.77496 1.0050625  1.0050856 1.0051004 -0.45 0.0310 0.0150 0.60556100 
1-548199  8567  6103 1552 0 KUG 0751+485             Starburst               0.035 118.855850219726562 48.43841552734375000   1.998410  6.791310 14.8466690 0.707810   5146070000.0 0.0219693 5.93279      19.946100  111.0880  413.5390  800.164 1114.490  1428.790   0.00801421   0.0771003 0.031066000 0.312281000 0.035603400 0.0325893   0.00174052   31.6673620   39.6302070  43.5109860  0.408916470  0.178795650  0.476515860   714.46924   519.515900  2626.92700 1.0111248  1.0111763 1.0112090 -0.46 0.0200 0.0100 0.39700100 
1-561039  7957  6102 1168 0 2MASX J17130509+3516072  Galaxy                  0.031 258.271087646484375 35.26861572265625000  36.334000  5.618900 11.8306020 0.375966   9329500000.0 0.0256566 2.3346        5.289510   87.5398  416.1530  899.528 1375.150  1825.950   0.05558320   0.3545270 0.174809000 0.051402000 0.189213000 0.137749    0.0101957    10.7908170   -1.0000000  19.6602340  0.809096700 -1.000000000  1.971778200   382.07220    -1.000000  3234.18160 1.0286794 -1.0000000 1.0289514 -0.71 0.0570 0.0160 0.59222600 
1-564490  8604 12704 1040 0 KUG 1626+402             Star Forming            0.009 247.164520263671875 40.12371444702148438 139.570000 10.620300 21.2547550 0.701332  14100700000.0 0.0258843 98.1617     159.149000  458.3310 1336.1000 2107.300 2852.620  3367.930   0.02536130   0.1794330 0.013211900 0.038176800 0.007671570 0.0134787   0.00121904  263.1431000  272.5021000 358.2905600  1.291545600  0.752412900  0.501312700 13017.89550 12562.892000  8767.94500 1.0290036  1.0291389 1.0292249  0.15 0.0310 0.0210 0.40768900 
1-569098  8978  3702 2048 0 2MASX J16314057+4226555  Galaxy                  0.010 247.919082641601562 42.44874572753906250  42.594500  2.670660  6.3198643 0.849331  43336000000.0 0.0714196 0.0           0.000000   42.9338  230.8390  534.822  803.992  1040.330   0.00000000   0.0000000 0.089816600 1.005350000 0.381054000 0.122614    0.00171593    7.3323560   12.9145720  19.8339540  0.808907450  0.399874100  0.119319710   481.01794   350.949550   239.78738 1.0318320  1.0319874 1.0320864  0.66 0.0346 0.0085 0.15893000 
1-569166  8604 12705 1024 0 KUG 1627+395             Galaxy                  0.009 247.185104370117188 39.47383880615234375  81.419800  9.942790 23.0703090 0.932818  30843800000.0 0.0271759 6.32804      16.567400  210.7330 1343.0100 2864.630 4211.540  5392.870   2.02461000   3.6115100 0.008595100 0.060530500 0.007241890 0.00982057  0.000363935  42.1781000   35.0851250 113.1755800  1.723735800  2.130040600  0.458039850  9805.68700 19686.328000  6737.77930 1.0229932  1.0231004 1.0231686 -0.73 0.0346 0.0085 0.24386100 
1-569225  8333 12701 1040 0 2MASXI J1413437+433945   Star Forming            0.010 213.432189941406250 43.66248321533203125  10.930200 18.259300 49.2565270 0.788711 116850000000.0 0.0893362 77.2414      32.866500  164.5960  370.6120  918.628 1471.830  2183.000   0.00142772   0.4020460 0.001642330 0.000922322 0.006045020 0.000163517 0.000157602 149.7045600  236.8136900 302.5929000  0.181901600  0.064914950  0.026834019  2730.47580  1642.259600  1443.77310 1.0044590  1.0044794 1.0044924  0.09 0.1100 0.1000 0.01436230 
1-584598  8566  3704 4608 0 2MASXi J0740537+400411   N/A                     0.052 115.224807739257812 40.06964111328125000 160.602000  4.610160 10.0601050 0.591058   3198800000.0 0.0415988 112.205     142.035000  199.4840  408.9970  479.672  606.849   690.956   0.69603600   1.9927900 0.025757900 0.408405000 0.214507000 0.0593031   0.00328805  145.9096400  153.7597700 166.8562800  0.766057200  0.375189210  0.393242060  3573.73240  3007.569600  2935.19290 1.0083909  1.0084413 1.0084735  0.47 0.0500 0.0490 0.20225500 
1-585207  9501  3701 1168 0 CGCG 120-011 NED02       N/A                     0.042 129.529510498046875 24.88476181030273438  11.391200  4.190950  9.0979220 0.694599  12291100000.0 0.0282529 2.89531       2.437440   90.8498  468.3850 1001.760 1464.240  1937.700   6.57948000  11.3670000 0.117215000 0.999075000 0.303613000 0.0910812   0.00760877    6.1769670    8.9813160  16.2642670  3.118614400  0.667154850  1.123258500  2627.50460   791.335000  2933.25420 1.0176482  1.0177336 1.0177879 -0.39 0.0360 0.0100 0.40781100 
1-592031  8443  9101 1040 0 CGCG 131-031             Star Forming            0.013 206.016983032226562 25.66351318359375000  52.694300  7.411030 15.4634630 0.577740  51274900000.0 0.0485910 31.603       69.589800  265.0820  900.0310 1736.630 2468.510  3132.810   0.01128190   0.4300970 0.023609100 0.295267000 0.045039300 0.0014627   0.000338485  60.1809960   62.0358500  92.0579500  2.209423000  0.900194640  0.480665180  5582.37800  3675.490200  3233.98400 1.0096158  1.0096596 1.0096874  0.53 0.0360 0.0130 0.06260900 
1-594505  8604  9101 1024 0 WISE J162920.00+392544.4 Galaxy                  0.007 247.333328247070312 39.42899322509765625 165.628000  6.981140 17.0699520 0.829795  28639800000.0 0.0277531 14.2104      11.369900  253.0440 1144.4200 2493.940 3649.270  4880.890   3.86755000   7.2177800 0.013155200 0.067264500 0.061047700 0.00800666  0.000751281  48.9164200   49.9033700 165.6804200  0.213916080  0.189441370  0.060816955   611.75900   996.224500   367.63904 1.0068455  1.0068770 1.0068969 -1.98 0.0346 0.0085 0.27655700 
1-595204  8624  3701 1024 0 NGC 6377                 N/A                     0.035 261.346649169921875 58.82273483276367188  62.385900  4.563620 10.4465240 0.488997  42119100000.0 0.0285298 5.01894       8.169870  255.4900 1467.7000 3200.140 4718.800  6189.900   0.01761840   0.2385780 0.068896400 0.329782000 0.094865900 0.028081    0.0058899    11.1407970   11.7627140  39.6432880  2.591625000  0.882128300  0.476917100  1672.61600  1142.519400   835.59186 1.0222757  1.0223973 1.0224749  0.77 0.0346 0.0085 0.13885100 
1-604860  8714  3704 1040 0 B3 0749+460A             Broadline AGN           0.082 118.184150695800781 45.94927597045898438 121.352000  4.862520 11.5251170 0.955753  74399400000.0 0.0516947 18.7578      34.108900  129.0140  689.4040 1611.670 2522.710  3294.480   0.05661030   0.3147720 0.041952600 0.306086000 0.027110300 0.0468669   0.000952653  20.3970490   25.2562800  59.5146600  0.819960500  0.394967230  0.102346650  1598.36770  1116.889800   798.06700 1.0118153  1.0118698 1.0119044 -0.19 0.0283 0.0077 0.03193070 
1-608252  8454 12703 1040 0 NGC 3191                 Star Forming            0.011 154.771362304687500 46.45411300659179688   4.913930  9.797680 18.7065530 0.857109  22357800000.0 0.0307213 359.14      572.666000 1080.7900 2731.9700 3859.630 4804.970  5433.130   0.00268787   0.0462365 0.010922200 0.156159000 0.089851100 0.0351973   0.00127072  982.3569000 1204.9070000 805.9419600  0.309849560  0.221086170  0.058468320 11663.34800 15110.609000  2259.85910 1.0022490  1.0022593 1.0022658  0.73 0.1100 0.1000 0.05891770 
1-620993  8341 12704 1040 0 CGCG 244-033             QSO/Starburst/Broadline 0.017 189.213256835937500 45.65116882324218750  82.379500  8.426480 18.6004330 0.868243  21266900000.0 0.0303450 136.293     164.405000  542.7430 1447.5900 2326.330 3079.010  3571.340   0.03216730   0.1240090 0.006040330 0.107892000 0.054052600 0.0217174   0.000291453 259.4689300  270.0901800 333.3740500  1.545359300  0.578503130  0.448817160 14167.98000  9020.947000  7569.05570 1.0011815  1.0011870 1.0011903  0.09 0.0310 0.0210 0.23086500 
1-625513  8442  9102 1552 0 IC 4227                  AGN                     0.017 200.222839355468750 32.19076156616210938  86.265800  7.380760 14.6756220 0.667717   7393370000.0 0.0230284 43.3624      74.145400  201.5950  756.8180 1307.580 1793.300  2151.480   0.01792510   0.0950598 0.048296100 0.260910000 0.105414000 0.0300424   0.00145555   48.7356100   58.3471700  64.7043500  0.691804350  0.402895870  0.307725520  1512.44090  1512.462400  1276.51140 1.0086300  1.0086699 1.0086952 -0.64 0.0360 0.0160 0.52959900 
1-634274  8606  9101 1040 0 2MASX J16541739+3737200  N/A                     0.012 253.572616577148438 37.62237930297851562 145.992000  7.421520 19.2125240 0.883562 124860000000.0 0.0625867 17.3847      14.990400  176.8780  908.8910 1966.670 2915.930  3931.180   1.50848000   3.0265000 0.009925140 0.121914000 0.004577080 7.99986e-05 0.000301416  87.3714750   -1.0000000 140.3960000  0.131028850 -1.000000000  0.033103810   347.97885    -1.000000   214.82155 1.0178881 -1.0000000 1.0180236 -1.34 0.0283 0.0077 0.01525370 
12-129646 7495 12703 1170 0 KUG 1343+270             Star Forming            0.017 206.470672607421875 26.77515602111816406  12.256900 10.704700 21.6723920 0.536654  13162800000.0 0.0298759 56.0302      91.963900  368.2020  873.5090 1449.320 1972.160  2329.410   0.00635111   0.0342348 0.000546694 0.149808000 0.067518000 0.0218976   0.00129398  125.8668750  134.4859600 165.7380700  0.593889100  0.635375700  0.700189800  2950.35670  5352.512700  6046.58060 1.0039860  1.0040044 1.0040162 -0.22 0.0410 0.0170 0.42550700 
1-37155   8154  6103 1024 0 NGC 1149                 Galaxy                  0.073  44.349468231201172 -0.30940866470336914 119.838000  7.199320 17.9999890 0.801325  41059700000.0 0.0290858 3.06677      13.584800  272.4640 1327.8500 2905.480 4392.980  5893.140   3.84737000   5.3249900 0.029257800 0.076015800 0.029031800 0.0100484   0.00137194   38.5237460   -1.0000000  80.8242700  0.363471300 -1.000000000  0.208208810  1286.73560    -1.000000  1259.97380 1.0139444 -1.0000000 1.0140496 -0.52 0.0346 0.0085 0.13395300 
1-94958   8612  3702 2048 0 WISE J165352.94+394946.7 Galaxy                  0.020 253.470581054687500 39.82964706420898438 146.321000  2.454170  6.0579515 0.818305   2517410000.0 0.0338843 0.410661      1.494160   18.3077   79.2594  157.689  221.527   282.012 383.42900000 650.0620000 0.485869000 3.391150000 1.688130000 0.462635    0.0443479     2.2660906    1.7754502   5.0169144 32.082290000 21.913218000  9.813821000 17349.10400 15322.917000 13727.10300 1.0207554  1.0208731 1.0209480 -2.40 0.0760 0.0180 0.63607100 
1-177145  8613  6104 1040 0 2MASX J16590525+3420112  Galaxy                  0.019 254.771881103515625 34.33647918701171875 146.198000  5.539020 13.4195840 0.937926 127615000000.0 0.0852592 1.52422       4.647900   87.8815  454.8850 1053.950 1577.910  2105.280   0.30449600   3.5005100 0.004360760 0.156272000 0.212565000 0.0218445   0.000196325  11.2158510   11.3958520  25.0157700  5.352120000  3.839193000  1.941932000 20961.21300 18791.975000 17366.76800 1.0101079  1.0101544 1.0101839  0.06 0.0283 0.0077 0.01850340 
1-199287  9872  3703 1552 0 2MASX J15275790+4258162  Broadline Galaxy        0.030 231.991119384765625 42.97120285034179688 163.621000  5.705010 12.4909070 0.483014   3230930000.0 0.0189259 0.336774      9.757460  118.4570  445.7470  776.187 1034.050  1255.010   0.08415080   2.3285100 0.015359600 0.502269000 0.218674000 0.0743318   0.00751919   12.5580440   13.8037970  41.0269300  2.825346700  2.887086000  0.368152320  3855.16820  5856.112300  1344.64580 1.0081426  1.0081813 1.0082059 -3.34 0.0390 0.0160 0.63496800 
1-247713  9037  6104 1040 0 CGCG 222-050             Broadline Galaxy        0.018 236.213485717773438 43.51405715942382812  10.338700  5.749410 14.2148420 0.837798  70081500000.0 0.0366431 3.44925      10.995800  299.9430 1609.2200 3403.440 5016.470  6397.920   0.01065390   0.0602546 0.023769500 0.208832000 0.003082220 0.0248387   0.00283202   26.3988550   25.2040790  63.7864300  0.537074500  0.357713160  0.232532370  1345.47920  1335.507400  1335.57170 1.0095547  1.0095986 1.0096266  0.05 0.0283 0.0077 0.05895990 
1-456418  9863  3704 4112 0 2MASX J12524109+2621565  Galaxy                  0.011 193.171173095703125 26.36582183837890625 105.520000  4.481820 11.6726050 0.924742   7663380000.0 0.0204708 1.53383       6.605120  138.5970  641.2300 1307.440 1880.600  2383.120  12.60660000  20.8839000 0.004694870 0.030579500 0.086989700 0.0122831   0.00302949   10.7934720    9.0652470  43.5922600  6.541371300  7.168955000  0.169583130  8026.27800 12861.254000   619.08075 1.0048705  1.0048928 1.0049069 -2.19 0.0570 0.0160 0.56774400 
1-456508  8934  3702 1168 0 2MASS J12552816+2756586  Galaxy                  0.010 193.867401123046875 27.94969177246093750 102.433000  4.004530  9.2150640 0.978882    990600000.0 0.0207929 3.14971       4.113820   29.0098  100.6770  182.356  256.598   300.934   6.26089000  18.9438000 0.036171800 0.503137000 0.109214000 0.0521275   0.000394998  17.6149310    5.8403583   8.1865060  0.437956570  7.829430000 15.480621000   480.53772  9050.265000 27084.81600 1.0091026  1.0091443 1.0091709 -3.65 0.0470 0.0260 2.05846000 
1-456610  8950 12703 4096 0 NGC 4871                 Galaxy                  0.010 194.874832153320312 27.95644950866699219 170.262000 11.282400 23.9004480 0.796429  26844100000.0 0.0226674 2.24587       6.019390  498.2580 1764.8300 3715.450 5489.250  6777.580   0.02276590   0.1865310 0.008870100 0.024790400 0.026732400 0.00873065  9.95531e-05  27.4280090   70.0236300 101.5850300  0.419153240  0.078414480  0.034015430  1582.04210   365.645870   376.64346 1.0180794  1.0181634 1.0182168 -1.99 0.0346 0.0085 0.21841400 
1-456631  8931  3704 1168 0 2MASX J12595760+2803543  Galaxy                  0.010 194.990036010742188 28.06508827209472656  40.115200  4.220600  8.7465830 0.860663   1208210000.0 0.0194842 -0.101012     0.955684   65.7257  134.2930  254.092  356.593   429.986   0.14294500   1.2442400 0.059269600 0.434638000 0.275422000 0.0820028   0.00799651    5.9041150    7.2703996  13.9742690  4.513623700  2.639941500  0.436613530  4086.48200  3490.529300  1197.41140 1.0176005  1.0176822 1.0177340 -3.34 0.0470 0.0260 1.99809000 
1-456632  9863  6103 1040 0 2MASX J13000538+2801282  Broadline Galaxy        0.010 195.022460937500000 28.02443695068359375 159.225000  5.408160 12.6017210 0.629075   2790380000.0 0.0196911 2.36528       5.385560   55.2894  301.8940  569.976  785.761   985.172   0.09164620   0.7637740 0.043529800 0.479154000 0.147771000 0.0524138   0.00519593    5.9225435    8.2300940  22.0014550  5.712608300  3.150251600  0.360203770  5605.28470  4796.679700  1516.41770 1.0136392  1.0137022 1.0137423 -3.20 0.0760 0.0180 0.48373700 
1-574506  9487  3702 2080 0 2MASX J08131934+4608496  AGN                     0.054 123.330543518066406 46.14715576171875000 116.316000  3.010120  6.6239157 0.740912  22598700000.0 0.0538190 6.0843        7.659440   71.9685  220.7210  464.035  702.466   928.166  15.79320000  28.9731000 0.054036600 0.499828000 0.596631000 0.276113    0.014622      8.1643950    7.9297795  14.0511710  3.332737000  3.147496700  1.448320700  2382.27270  3060.754600  2692.66920 1.0258409  1.0259715 1.0260547 -0.20 0.0300 0.0110 0.27960200 
1-591260  9863 12704 4160 0 NGC 4894                 Broadline Galaxy        0.010 195.068832397460938 27.96751785278320312  32.887400  4.365580 10.6352340 0.578451   3827010000.0 0.0154703 2.29465       9.338020  115.2570  563.7140 1102.970 1537.630  1920.280   0.02767030   0.2838730 0.094714700 0.414512000 0.168167000 0.0562373   0.00265883    9.1790140   10.8038840  27.1196000  2.677847400  1.192319400  0.384549980  2324.70300  1712.673300  1516.41740 1.0216980  1.0218000 1.0218650 -2.82 0.0760 0.0180 0.56169700 
1-594755  8612  1901 4160 0 Mrk 501                  N/A                     0.019 253.467590332031250 39.76016235351562500 146.566000  1.749950  4.3669376 0.822555  60303500000.0 0.0349309 487.549     716.100000 1074.4800 2528.4500 4549.640 6362.310  8374.960   1.70225000   4.7968100 0.041783100 0.187016000 0.077602000 0.0373111   0.0108353   648.2646500  698.9425000 774.7264400  0.729618700  0.387550200  0.440339700 17349.10000 15322.916000 13727.10300 1.0419408  1.0421634 1.0423050 -1.20 0.0360 0.0130 0.02213370 
1-37797   9193  6101 4288 0 2MASX J03062698-0050470  Galaxy                  0.072  46.612529754638672 -0.84661585092544556  11.777600  3.209030  6.3563580 0.804709   9382290000.0 0.0281225 1.76946       4.844850   72.1161  343.9880  763.445 1042.570  1369.950  26.24210000  39.6531000 0.827146000 3.005240000 1.595270000 0.517509    0.0590807     6.0766680    5.2539360  16.1828690  6.314109000  4.052139000  1.808235300  3574.99980  3577.698200  3296.91260 1.0271462  1.0272776 1.0273613 -0.49 0.0570 0.0160 0.57912100 
1-456877  9876  1901 4672 0 2MASS J13001117+2803551  Galaxy                  0.011 195.046401977539062 28.06524848937988281 107.664000  3.069260  6.9936670 0.929692   1400160000.0 0.0245443 0.318842      1.207310   16.3395   96.3027  185.753  255.843   327.123   0.21120200   1.6635800 0.145891000 1.110610000 0.397318000 0.118262    0.0115181     3.8809102    4.9049900   9.1232430  3.860447600  2.174107800  0.739280340  2014.93180  1712.674000  1206.88050 1.0141196  1.0141859 1.0142280 -3.30 0.0470 0.0260 1.51430000 
